Meet-in-the-Middle Compilation of the $[\mathrm{CNOT}]$ Class with Fibonacci Anyons

Compilation of two-qubit Fibonacci anyon gates is complicated by leakage ($\ell$) from the four-dimensional computational sector to the fifth state of the fusion space. We construct a GPU pipeline to find low-leakage representatives of the $[\text{CNOT}]$ class on different subsets of the braid group. We exhaustively explore the full positive five-generator alphabet up to $L=21$ with minimal leakage $\ell\sim10^{-3}$ and error $d_{[\text{CNOT}]}\sim 10^{-8}$ on it. To reach larger lengths, the search space is successively narrowed to three-generator, boundary-$\sigma_3$, and palindromic braids, and by considering only the Garside left normal form. These optimizations allow us to reach $L=72$. For $L=69$, a braid with $\ell\sim10^{-10}$ and $d_{[\text{CNOT}]}\sim 10^{-10}$ is found. In addition to directly enumerating optimal braids, we proved that $\ell\in\mathbb Z[\varphi]$, and any nonzero leakage obeys an exponential lower bound in the braid length, and obtained the limit laws $F_{3,\infty}(\ell)=\ell^2$ and $F_{5,\infty}(\ell)=\ell^4$ for our sets. Using asymptotics for the distribution function $F$, we showed that for sufficiently long braids, the asymptotics of exhaustive search are better than the asymptotics of random sampling for finding low-leakage braids.

==> cdf/cdf_full5_L10.csv <==
tau,fraction_below_tau,count_below_tau,total_count
0,0,0,9765625
9.9999999999999998e-13,0.1104776192,1078883,9765625
0.0001,0.1104776192,1078883,9765625
0.000244140625,0.1104776192,1078883,9765625
0.0009765625,0.1104776192,1078883,9765625
0.001,0.1104776192,1078883,9765625
0.001220703125,0.1104776192,1078883,9765625
0.004150390625,0.1104776192,1078883,9765625
0.009521484375,0.1104776192,1078883,9765625
0.009765625,0.1104776192,1078883,9765625
0.01,0.1104776192,1078883,9765625
0.010009765625,0.1104776192,1078883,9765625
0.0146484375,0.1104776192,1078883,9765625
0.019775390625,0.1104776192,1078883,9765625
0.02,0.1104776192,1078883,9765625
0.02001953125,0.1104776192,1078883,9765625
0.025000000000000001,0.1104776192,1078883,9765625
0.02978515625,0.1104776192,1078883,9765625
0.029999999999999999,0.1104776192,1078883,9765625
0.030029296875,0.1104776192,1078883,9765625
0.035400390625,0.1104776192,1078883,9765625
0.04052734375,0.1104776192,1078883,9765625
0.0458984375,0.1104776192,1078883,9765625
0.0498046875,0.110477824,1078885,9765625
0.050000000000000003,0.110477824,1078885,9765625
0.050048828125,0.110477824,1078885,9765625
0.051025390625,0.110477824,1078885,9765625
0.056396484375,0.110477824,1078885,9765625
0.0615234375,0.110477824,1078885,9765625
0.06689453125,0.110477824,1078885,9765625
0.072265625,0.110477824,1078885,9765625
0.07763671875,0.110477824,1078885,9765625
0.082763671875,0.110477824,1078885,9765625
0.088134765625,0.110477824,1078885,9765625
0.090087890625,0.110477824,1078885,9765625
0.09033203125,0.15128299519999999,1477373,9765625
0.090576171875,0.15128299519999999,1477373,9765625
0.093505859375,0.15128299519999999,1477373,9765625
0.098876953125,0.15128320000000001,1477375,9765625
0.099853515625,0.15128320000000001,1477375,9765625
0.10000000000000001,0.15128320000000001,1477375,9765625
0.10009765625,0.15128320000000001,1477375,9765625
0.10400390625,0.15128320000000001,1477375,9765625
0.109375,0.15128320000000001,1477375,9765625
0.11474609375,0.15128320000000001,1477375,9765625
0.12,0.15128360960000001,1477379,9765625
0.125244140625,0.15128360960000001,1477379,9765625
0.12646484375,0.15128360960000001,1477379,9765625
0.126708984375,0.15134054399999999,1477935,9765625
0.126953125,0.15134054399999999,1477935,9765625
0.130615234375,0.15134054399999999,1477935,9765625
0.135986328125,0.15134054399999999,1477935,9765625
0.1376953125,0.15134054399999999,1477935,9765625
0.137939453125,0.1513413632,1477943,9765625
0.13818359375,0.1513413632,1477943,9765625
0.14111328125,0.1513413632,1477943,9765625
0.142578125,0.1513413632,1477943,9765625
0.142822265625,0.15139235840000001,1478441,9765625
0.14306640625,0.15139235840000001,1478441,9765625
0.146484375,0.15139235840000001,1478441,9765625
0.15185546875,0.15139235840000001,1478441,9765625
0.1572265625,0.1513929728,1478447,9765625
0.162353515625,0.1513929728,1478447,9765625
0.167724609375,0.1513929728,1478447,9765625
0.173095703125,0.1513929728,1478447,9765625
0.178466796875,0.1513929728,1478447,9765625
0.18359375,0.1513929728,1478447,9765625
0.18896484375,0.1513933824,1478451,9765625
0.1943359375,0.1513942016,1478459,9765625
0.19921875,0.1513942016,1478459,9765625
0.199462890625,0.151408128,1478595,9765625
0.19970703125,0.151408128,1478595,9765625
0.204833984375,0.151408128,1478595,9765625
0.210205078125,0.151408128,1478595,9765625
0.214599609375,0.151408128,1478595,9765625
0.21484375,0.15556147200000001,1519155,9765625
0.215087890625,0.15556147200000001,1519155,9765625
0.215576171875,0.15556147200000001,1519155,9765625
0.220703125,0.15556147200000001,1519155,9765625
0.22607421875,0.15556147200000001,1519155,9765625
0.2314453125,0.15556147200000001,1519155,9765625
0.23681640625,0.15556147200000001,1519155,9765625
0.241943359375,0.15556147200000001,1519155,9765625
0.242431640625,0.15556147200000001,1519155,9765625
0.24267578125,0.15556229120000001,1519163,9765625
0.242919921875,0.15556229120000001,1519163,9765625
0.247314453125,0.15556229120000001,1519163,9765625
0.25244140625,0.1555629056,1519169,9765625
0.2578125,0.1555629056,1519169,9765625
0.262939453125,0.1555629056,1519169,9765625
0.268310546875,0.1555629056,1519169,9765625
0.272705078125,0.1555629056,1519169,9765625
0.27294921875,0.1555649536,1519189,9765625
0.273193359375,0.1555649536,1519189,9765625
0.273681640625,0.1555649536,1519189,9765625
0.279052734375,0.15556515839999999,1519191,9765625
0.280517578125,0.15556515839999999,1519191,9765625
0.28076171875,0.1555721216,1519259,9765625
0.281005859375,0.1555721216,1519259,9765625
0.2841796875,0.1555721216,1519259,9765625
0.28955078125,0.15557232639999999,1519261,9765625
0.294921875,0.15557232639999999,1519261,9765625
0.296630859375,0.15557232639999999,1519261,9765625
0.296875,0.15587461120000001,1522213,9765625
0.297119140625,0.15587461120000001,1522213,9765625
0.298583984375,0.15587461120000001,1522213,9765625
0.298828125,0.15587932160000001,1522259,9765625
0.299072265625,0.15587932160000001,1522259,9765625
0.300048828125,0.15587932160000001,1522259,9765625
0.305419921875,0.15587932160000001,1522259,9765625
0.310791015625,0.15587932160000001,1522259,9765625
0.316162109375,0.15587932160000001,1522259,9765625
0.3212890625,0.15587932160000001,1522259,9765625
0.326171875,0.15587932160000001,1522259,9765625
0.326416015625,0.17090549760000001,1668999,9765625
0.32666015625,0.17090549760000001,1668999,9765625
0.33056640625,0.17090549760000001,1668999,9765625
0.330810546875,0.17090672639999999,1669011,9765625
0.3310546875,0.17090672639999999,1669011,9765625
0.33203125,0.17090672639999999,1669011,9765625
0.33740234375,0.17090672639999999,1669011,9765625
0.33935546875,0.17090672639999999,1669011,9765625
0.339599609375,0.1725185024,1684751,9765625
0.33984375,0.1725185024,1684751,9765625
0.342529296875,0.1725185024,1684751,9765625
0.347900390625,0.1725185024,1684751,9765625
0.349853515625,0.1725185024,1684751,9765625
0.34999999999999998,0.1725185024,1684751,9765625
0.35009765625,0.1725185024,1684751,9765625
0.35302734375,0.1725185024,1684751,9765625
0.353271484375,0.1725185024,1684751,9765625
0.353515625,0.172533248,1684895,9765625
0.353759765625,0.172533248,1684895,9765625
0.3583984375,0.172533248,1684895,9765625
0.363525390625,0.172533248,1684895,9765625
0.364501953125,0.172533248,1684895,9765625
0.36474609375,0.172609024,1685635,9765625
0.364990234375,0.172609024,1685635,9765625
0.368896484375,0.172609024,1685635,9765625
0.374267578125,0.17260922879999999,1685637,9765625
0.379638671875,0.17260922879999999,1685637,9765625
0.384765625,0.17260922879999999,1685637,9765625
0.386962890625,0.17260922879999999,1685637,9765625
0.38720703125,0.17261168639999999,1685661,9765625
0.387451171875,0.17261168639999999,1685661,9765625
0.389404296875,0.17261168639999999,1685661,9765625
0.3896484375,0.1726157824,1685701,9765625
0.389892578125,0.1726157824,1685701,9765625
0.39013671875,0.1726157824,1685701,9765625
0.3955078125,0.17261598719999999,1685703,9765625
0.400634765625,0.17261598719999999,1685703,9765625
0.405029296875,0.17261598719999999,1685703,9765625
0.4052734375,0.17262581760000001,1685799,9765625
0.405517578125,0.17262581760000001,1685799,9765625
0.406005859375,0.17262581760000001,1685799,9765625
0.411376953125,0.17262581760000001,1685799,9765625
0.416259765625,0.17262581760000001,1685799,9765625
0.41650390625,0.17265039360000001,1686039,9765625
0.416748046875,0.17265039360000001,1686039,9765625
0.42138671875,0.17265039360000001,1686039,9765625
0.421630859375,0.17265121280000001,1686047,9765625
0.421875,0.17265121280000001,1686047,9765625
0.42724609375,0.17265121280000001,1686047,9765625
0.4326171875,0.17265121280000001,1686047,9765625
0.43798828125,0.17265121280000001,1686047,9765625
0.439453125,0.17265121280000001,1686047,9765625
0.439697265625,0.172660224,1686135,9765625
0.43994140625,0.172660224,1686135,9765625
0.443115234375,0.172660224,1686135,9765625
0.448486328125,0.172660224,1686135,9765625
0.453857421875,0.172660224,1686135,9765625
0.459228515625,0.1726606336,1686139,9765625
0.4638671875,0.1726606336,1686139,9765625
0.464111328125,0.1726831616,1686359,9765625
0.46435546875,0.1726831616,1686359,9765625
0.4697265625,0.1726831616,1686359,9765625
0.470947265625,0.1726831616,1686359,9765625
0.47119140625,0.17269299199999999,1686455,9765625
0.471435546875,0.17269299199999999,1686455,9765625
0.47509765625,0.17269299199999999,1686455,9765625
0.480224609375,0.17269299199999999,1686455,9765625
0.485595703125,0.17269299199999999,1686455,9765625
0.487060546875,0.17269299199999999,1686455,9765625
0.4873046875,0.17270015999999999,1686525,9765625
0.487548828125,0.17270015999999999,1686525,9765625
0.490966796875,0.17270015999999999,1686525,9765625
0.496337890625,0.17270015999999999,1686525,9765625
0.498291015625,0.17270015999999999,1686525,9765625
0.49853515625,0.17281116160000001,1687609,9765625
0.498779296875,0.17281116160000001,1687609,9765625
0.500244140625,0.17281116160000001,1687609,9765625
0.50048828125,0.17281361919999999,1687633,9765625
0.500732421875,0.17281361919999999,1687633,9765625
0.50146484375,0.17281361919999999,1687633,9765625
0.5068359375,0.17281361919999999,1687633,9765625
0.51220703125,0.17281361919999999,1687633,9765625
0.517578125,0.17281361919999999,1687633,9765625
0.522705078125,0.17281361919999999,1687633,9765625
0.528076171875,0.17281361919999999,1687633,9765625
0.533447265625,0.17281361919999999,1687633,9765625
0.538818359375,0.172813824,1687635,9765625
0.541015625,0.172813824,1687635,9765625
0.541259765625,0.17611847680000001,1719907,9765625
0.54150390625,0.17611847680000001,1719907,9765625
0.5439453125,0.17611847680000001,1719907,9765625
0.5458984375,0.17611847680000001,1719907,9765625
0.546142578125,0.17611970560000001,1719919,9765625
0.54638671875,0.17611970560000001,1719919,9765625
0.54931640625,0.17611970560000001,1719919,9765625
0.5546875,0.17611970560000001,1719919,9765625
0.55908203125,0.17611970560000001,1719919,9765625
0.559326171875,0.1765465088,1724087,9765625
0.5595703125,0.1765465088,1724087,9765625
0.56000000000000005,0.1765465088,1724087,9765625
0.565185546875,0.1765465088,1724087,9765625
0.570556640625,0.1765465088,1724087,9765625
0.575439453125,0.1765465088,1724087,9765625
0.57568359375,0.17659115519999999,1724523,9765625
0.575927734375,0.17659115519999999,1724523,9765625
0.5810546875,0.17659115519999999,1724523,9765625
0.58642578125,0.17659115519999999,1724523,9765625
0.58837890625,0.17659115519999999,1724523,9765625
0.588623046875,0.18209249280000001,1778247,9765625
0.5888671875,0.18209249280000001,1778247,9765625
0.589111328125,0.18209249280000001,1778247,9765625
0.58935546875,0.18209863679999999,1778307,9765625
0.589599609375,0.18209863679999999,1778307,9765625
0.591796875,0.18209863679999999,1778307,9765625
0.59716796875,0.18209863679999999,1778307,9765625
0.602294921875,0.18209863679999999,1778307,9765625
0.607666015625,0.18209863679999999,1778307,9765625
0.613037109375,0.18209863679999999,1778307,9765625
0.617919921875,0.18209863679999999,1778307,9765625
0.61803398874989479,0.68900136960000002,6728529,9765625
0.6181640625,0.68982671360000003,6736589,9765625
0.618408203125,0.68982671360000003,6736589,9765625
0.623291015625,0.68982671360000003,6736589,9765625
0.62548828125,0.68982671360000003,6736589,9765625
0.625732421875,0.68982835200000003,6736605,9765625
0.6259765625,0.68982835200000003,6736605,9765625
0.628662109375,0.68982835200000003,6736605,9765625
0.634033203125,0.68982835200000003,6736605,9765625
0.635986328125,0.68982835200000003,6736605,9765625
0.63623046875,0.68984719360000002,6736789,9765625
0.636474609375,0.68984719360000002,6736789,9765625
0.639404296875,0.68984719360000002,6736789,9765625
0.64453125,0.68984719360000002,6736789,9765625
0.64990234375,0.68984719360000002,6736789,9765625
0.65234375,0.68984719360000002,6736789,9765625
0.652587890625,0.6973838336,6810389,9765625
0.65283203125,0.6973838336,6810389,9765625
0.654296875,0.6973838336,6810389,9765625
0.654541015625,0.69738792959999996,6810429,9765625
0.65478515625,0.69738792959999996,6810429,9765625
0.6552734375,0.69738792959999996,6810429,9765625
0.660400390625,0.69738792959999996,6810429,9765625
0.665771484375,0.69738792959999996,6810429,9765625
0.670654296875,0.69738792959999996,6810429,9765625
0.6708984375,0.6974401536,6810939,9765625
0.671142578125,0.6974401536,6810939,9765625
0.67236328125,0.6974401536,6810939,9765625
0.672607421875,0.69746718720000001,6811203,9765625
0.6728515625,0.69746718720000001,6811203,9765625
0.676513671875,0.69746718720000001,6811203,9765625
0.679443359375,0.69746759680000003,6811207,9765625
0.6796875,0.69747169279999999,6811247,9765625
0.679931640625,0.69747169279999999,6811247,9765625
0.681640625,0.69747169279999999,6811247,9765625
0.68359375,0.69747169279999999,6811247,9765625
0.683837890625,0.69747374080000002,6811267,9765625
0.68408203125,0.69747374080000002,6811267,9765625
0.68701171875,0.69747374080000002,6811267,9765625
0.688720703125,0.69747374080000002,6811267,9765625
0.68896484375,0.69775472640000002,6814011,9765625
0.689208984375,0.69775472640000002,6814011,9765625
0.690673828125,0.69775472640000002,6814011,9765625
0.69091796875,0.69783869440000001,6814831,9765625
0.691162109375,0.69783869440000001,6814831,9765625
0.6923828125,0.69783869440000001,6814831,9765625
0.69775390625,0.69783869440000001,6814831,9765625
0.702880859375,0.69783910400000004,6814835,9765625
0.708251953125,0.69783910400000004,6814835,9765625
0.713134765625,0.69783910400000004,6814835,9765625
0.71337890625,0.69787842560000002,6815219,9765625
0.713623046875,0.69787842560000002,6815219,9765625
0.718994140625,0.69787842560000002,6815219,9765625
0.72412109375,0.69787842560000002,6815219,9765625
0.7294921875,0.69787842560000002,6815219,9765625
0.731201171875,0.69787842560000002,6815219,9765625
0.7314453125,0.69797672960000001,6816179,9765625
0.731689453125,0.69797672960000001,6816179,9765625
0.73486328125,0.69797672960000001,6816179,9765625
0.736328125,0.69797672960000001,6816179,9765625
0.736572265625,0.69798778880000001,6816287,9765625
0.73681640625,0.69798778880000001,6816287,9765625
0.73999999999999999,0.69798778880000001,6816287,9765625
0.742431640625,0.69798778880000001,6816287,9765625
0.74267578125,0.71649884159999999,6997059,9765625
0.742919921875,0.71649884159999999,6997059,9765625
0.745361328125,0.71649884159999999,6997059,9765625
0.74755859375,0.71649884159999999,6997059,9765625
0.747802734375,0.71650498559999998,6997119,9765625
0.748046875,0.71650498559999998,6997119,9765625
0.75048828125,0.71650498559999998,6997119,9765625
0.755859375,0.71650498559999998,6997119,9765625
0.760986328125,0.71650498559999998,6997119,9765625
0.766357421875,0.71650498559999998,6997119,9765625
0.771728515625,0.71650539520000001,6997123,9765625
0.77685546875,0.71650539520000001,6997123,9765625
0.777099609375,0.72427980800000002,7073045,9765625
0.77734375,0.72427980800000002,7073045,9765625
0.7822265625,0.72428021760000005,7073049,9765625
0.7841796875,0.72428021760000005,7073049,9765625
0.784423828125,0.72428431360000001,7073089,9765625
0.78466796875,0.72428431360000001,7073089,9765625
0.78759765625,0.72428472320000004,7073093,9765625
0.7900390625,0.72428472320000004,7073093,9765625
0.790283203125,0.72819804160000001,7111309,9765625
0.79052734375,0.72819804160000001,7111309,9765625
0.79296875,0.72819804160000001,7111309,9765625
0.795166015625,0.72819804160000001,7111309,9765625
0.79541015625,0.72820172800000005,7111345,9765625
0.795654296875,0.72820172800000005,7111345,9765625
0.7978515625,0.72820172800000005,7111345,9765625
0.798095703125,0.72824063999999999,7111725,9765625
0.79833984375,0.72824063999999999,7111725,9765625
0.803466796875,0.72824104960000002,7111729,9765625
0.808349609375,0.72824104960000002,7111729,9765625
0.80859375,0.72837294080000003,7113017,9765625
0.808837890625,0.72837294080000003,7113017,9765625
0.814208984375,0.72837294080000003,7113017,9765625
0.819580078125,0.72837335039999995,7113021,9765625
0.82470703125,0.72837355520000002,7113023,9765625
0.826416015625,0.72837355520000002,7113023,9765625
0.82666015625,0.72838502400000005,7113135,9765625
0.826904296875,0.72838502400000005,7113135,9765625
0.830078125,0.72838502400000005,7113135,9765625
0.83544921875,0.72838543359999997,7113139,9765625
0.837646484375,0.72838543359999997,7113139,9765625
0.837890625,0.73016596479999996,7130527,9765625
0.838134765625,0.73016596479999996,7130527,9765625
0.840576171875,0.73016596479999996,7130527,9765625
0.8427734375,0.73016596479999996,7130527,9765625
0.843017578125,0.73016678400000001,7130535,9765625
0.84326171875,0.73016678400000001,7130535,9765625
0.845947265625,0.73016678400000001,7130535,9765625
0.849609375,0.73016678400000001,7130535,9765625
0.849853515625,0.73019463679999996,7130807,9765625
0.85009765625,0.73019463679999996,7130807,9765625
0.851318359375,0.73019463679999996,7130807,9765625
0.852294921875,0.73019463679999996,7130807,9765625
0.8525390625,0.73019770880000001,7130837,9765625
0.852783203125,0.73019770880000001,7130837,9765625
0.85400390625,0.73019770880000001,7130837,9765625
0.854248046875,0.87536670719999998,8548503,9765625
0.8544921875,0.87536670719999998,8548503,9765625
0.856689453125,0.87536670719999998,8548503,9765625
0.858642578125,0.87536670719999998,8548503,9765625
0.85888671875,0.87539210239999998,8548751,9765625
0.859130859375,0.87539210239999998,8548751,9765625
0.86083984375,0.87539210239999998,8548751,9765625
0.861083984375,0.87557355520000002,8550523,9765625
0.861328125,0.87557355520000002,8550523,9765625
0.86181640625,0.87557355520000002,8550523,9765625
0.8671875,0.87557355520000002,8550523,9765625
0.867431640625,0.89052968960000001,8696579,9765625
0.86767578125,0.89052968960000001,8696579,9765625
0.869873046875,0.89052968960000001,8696579,9765625
0.8701171875,0.89053173760000004,8696599,9765625
0.870361328125,0.89053173760000004,8696599,9765625
0.87255859375,0.89053173760000004,8696599,9765625
0.8740234375,0.89053173760000004,8696599,9765625
0.874267578125,0.89095075840000004,8700691,9765625
0.87451171875,0.89095075840000004,8700691,9765625
0.8779296875,0.89095075840000004,8700691,9765625
0.879150390625,0.89095075840000004,8700691,9765625
0.87939453125,0.89097164799999995,8700895,9765625
0.879638671875,0.89097164799999995,8700895,9765625
0.883056640625,0.89097164799999995,8700895,9765625
0.88525390625,0.89097164799999995,8700895,9765625
0.885498046875,0.89107036159999997,8701859,9765625
0.8857421875,0.89107036159999997,8701859,9765625
0.888427734375,0.89107036159999997,8701859,9765625
0.893798828125,0.8910707712,8701863,9765625
0.899169921875,0.8910707712,8701863,9765625
0.901611328125,0.8910707712,8701863,9765625
0.90185546875,0.89350318080000002,8725617,9765625
0.902099609375,0.89350318080000002,8725617,9765625
0.903564453125,0.89350318080000002,8725617,9765625
0.90380859375,0.89351424000000002,8725725,9765625
0.904052734375,0.89351424000000002,8725725,9765625
0.904296875,0.89351424000000002,8725725,9765625
0.90966796875,0.89351424000000002,8725725,9765625
0.910400390625,0.89351424000000002,8725725,9765625
0.91064453125,0.89351587840000002,8725741,9765625
0.910888671875,0.89351587840000002,8725741,9765625
0.914794921875,0.89351587840000002,8725741,9765625
0.9150390625,0.89375344639999998,8728061,9765625
0.915283203125,0.89375344639999998,8728061,9765625
0.918212890625,0.89375344639999998,8728061,9765625
0.91845703125,0.89375467519999996,8728073,9765625
0.918701171875,0.89375467519999996,8728073,9765625
0.919677734375,0.89375467519999996,8728073,9765625
0.919921875,0.89491752960000004,8739429,9765625
0.92000000000000004,0.89491752960000004,8739429,9765625
0.920166015625,0.89491752960000004,8739429,9765625
0.921630859375,0.89491752960000004,8739429,9765625
0.921875,0.89492613119999997,8739513,9765625
0.922119140625,0.89492613119999997,8739513,9765625
0.925537109375,0.8949265408,8739517,9765625
0.9267578125,0.8949265408,8739517,9765625
0.927001953125,0.89492776959999998,8739529,9765625
0.92724609375,0.89492776959999998,8739529,9765625
0.930908203125,0.89492776959999998,8739529,9765625
0.932861328125,0.89492776959999998,8739529,9765625
0.93310546875,0.89494906880000002,8739737,9765625
0.933349609375,0.89494906880000002,8739737,9765625
0.936279296875,0.89494927359999998,8739739,9765625
0.93994140625,0.89494968320000001,8739743,9765625
0.93999999999999995,0.89495418879999999,8739787,9765625
0.940185546875,0.89495418879999999,8739787,9765625
0.94140625,0.89495418879999999,8739787,9765625
0.944091796875,0.89495418879999999,8739787,9765625
0.9443359375,0.99523860480000004,9719127,9765625
0.944580078125,0.99523860480000004,9719127,9765625
0.94677734375,0.99523860480000004,9719127,9765625
0.94921875,0.99523860480000004,9719127,9765625
0.949462890625,0.99599493120000004,9726513,9765625
0.94970703125,0.99599493120000004,9726513,9765625
0.9521484375,0.99599493120000004,9726513,9765625
0.9560546875,0.99599493120000004,9726513,9765625
0.956298828125,0.99599656960000005,9726529,9765625
0.95654296875,0.99599656960000005,9726529,9765625
0.95751953125,0.99599656960000005,9726529,9765625
0.9580078125,0.99599656960000005,9726529,9765625
0.958251953125,0.99603179519999996,9726873,9765625
0.95849609375,0.99603179519999996,9726873,9765625
0.96240234375,0.99603179519999996,9726873,9765625
0.962646484375,0.99838330880000004,9749837,9765625
0.962890625,0.99838330880000004,9749837,9765625
0.968017578125,0.99838330880000004,9749837,9765625
0.973388671875,0.99838371839999995,9749841,9765625
0.974365234375,0.99838371839999995,9749841,9765625
0.974609375,0.99850680319999996,9751043,9765625
0.974853515625,0.99850680319999996,9751043,9765625
0.978515625,0.99850680319999996,9751043,9765625
0.978759765625,0.99869911040000003,9752921,9765625
0.97900390625,0.99869911040000003,9752921,9765625
0.98046875,0.99869911040000003,9752921,9765625
0.980712890625,0.999520768,9760945,9765625
0.98095703125,0.999520768,9760945,9765625
0.98388671875,0.999520768,9760945,9765625
0.9892578125,0.999520768,9760945,9765625
0.99169921875,0.999520768,9760945,9765625
0.991943359375,0.99986073600000003,9764265,9765625
0.9921875,0.99986073600000003,9764265,9765625
0.99462890625,0.99986073600000003,9764265,9765625
0.996826171875,0.99986073600000003,9764265,9765625
0.9970703125,1,9765625,9765625
0.997314453125,1,9765625,9765625
0.999755859375,1,9765625,9765625
1,1,9765625,9765625


==> cdf/cdf_full5_L12.csv <==
tau,fraction_below_tau,count_below_tau,total_count
0,0,0,244140625
9.9999999999999998e-13,0.073690021888000001,17990728,244140625
0.0001,0.073690021888000001,17990728,244140625
0.000244140625,0.073690021888000001,17990728,244140625
0.0009765625,0.073690021888000001,17990728,244140625
0.001,0.073690021888000001,17990728,244140625
0.001220703125,0.073690021888000001,17990728,244140625
0.004150390625,0.073690021888000001,17990728,244140625
0.009521484375,0.073690021888000001,17990728,244140625
0.009765625,0.073690021888000001,17990728,244140625
0.01,0.073690021888000001,17990728,244140625
0.010009765625,0.073690021888000001,17990728,244140625
0.0146484375,0.073690021888000001,17990728,244140625
0.019775390625,0.073690030079999996,17990730,244140625
0.02,0.073690030079999996,17990730,244140625
0.02001953125,0.073690030079999996,17990730,244140625
0.025000000000000001,0.073690030079999996,17990730,244140625
0.02978515625,0.073690030079999996,17990730,244140625
0.029999999999999999,0.073690030079999996,17990730,244140625
0.030029296875,0.073690030079999996,17990730,244140625
0.035400390625,0.073690030079999996,17990730,244140625
0.04052734375,0.073690030079999996,17990730,244140625
0.0458984375,0.073690030079999996,17990730,244140625
0.0498046875,0.073693134847999997,17991488,244140625
0.050000000000000003,0.073693134847999997,17991488,244140625
0.050048828125,0.073693134847999997,17991488,244140625
0.051025390625,0.073693134847999997,17991488,244140625
0.056396484375,0.073693134847999997,17991488,244140625
0.0615234375,0.073693134847999997,17991488,244140625
0.06689453125,0.073693134847999997,17991488,244140625
0.072265625,0.073693134847999997,17991488,244140625
0.07763671875,0.073693134847999997,17991488,244140625
0.082763671875,0.073694871551999996,17991912,244140625
0.088134765625,0.073694879744000005,17991914,244140625
0.090087890625,0.073694879744000005,17991914,244140625
0.09033203125,0.10932584448,26690880,244140625
0.090576171875,0.10932584448,26690880,244140625
0.093505859375,0.10932584448,26690880,244140625
0.098876953125,0.10933606809599999,26693376,244140625
0.099853515625,0.10933606809599999,26693376,244140625
0.10000000000000001,0.10933606809599999,26693376,244140625
0.10009765625,0.10933606809599999,26693376,244140625
0.10400390625,0.10933606809599999,26693376,244140625
0.109375,0.109341212672,26694632,244140625
0.11474609375,0.10934122905599999,26694636,244140625
0.12,0.109346455552,26695912,244140625
0.125244140625,0.109346455552,26695912,244140625
0.12646484375,0.109348339712,26696372,244140625
0.126708984375,0.10952124006400001,26738584,244140625
0.126953125,0.10952124006400001,26738584,244140625
0.130615234375,0.10952124006400001,26738584,244140625
0.135986328125,0.109521436672,26738632,244140625
0.14111328125,0.109533560832,26741592,244140625
0.142578125,0.109533560832,26741592,244140625
0.142822265625,0.109666148352,26773962,244140625
0.14306640625,0.109666148352,26773962,244140625
0.146484375,0.10966714777600001,26774206,244140625
0.15185546875,0.10966714777600001,26774206,244140625
0.1572265625,0.109674217472,26775932,244140625
0.162353515625,0.10967427481600001,26775946,244140625
0.167724609375,0.10967427481600001,26775946,244140625
0.173095703125,0.10967427481600001,26775946,244140625
0.178466796875,0.10967427481600001,26775946,244140625
0.18359375,0.10967461888,26776030,244140625
0.18896484375,0.10967943577600001,26777206,244140625
0.1943359375,0.109688004608,26779298,244140625
0.19921875,0.109688004608,26779298,244140625
0.199462890625,0.109756112896,26795926,244140625
0.19970703125,0.109756112896,26795926,244140625
0.204833984375,0.109756112896,26795926,244140625
0.210205078125,0.109756112896,26795926,244140625
0.214599609375,0.109757718528,26796318,244140625
0.21484375,0.115429236736,28180966,244140625
0.215087890625,0.115429236736,28180966,244140625
0.215576171875,0.115429236736,28180966,244140625
0.220703125,0.115429236736,28180966,244140625
0.22607421875,0.11542925312000001,28180970,244140625
0.2314453125,0.115429810176,28181106,244140625
0.23681640625,0.115433299968,28181958,244140625
0.241943359375,0.115433299968,28181958,244140625
0.247314453125,0.115443580928,28184468,244140625
0.25244140625,0.115452174336,28186566,244140625
0.2578125,0.115452256256,28186586,244140625
0.262939453125,0.115452256256,28186586,244140625
0.268310546875,0.115452256256,28186586,244140625
0.272705078125,0.115455270912,28187322,244140625
0.27294921875,0.115472211968,28191458,244140625
0.273193359375,0.115472211968,28191458,244140625
0.273681640625,0.115472211968,28191458,244140625
0.279052734375,0.115474620416,28192046,244140625
0.280517578125,0.115474620416,28192046,244140625
0.28076171875,0.115530457088,28205678,244140625
0.281005859375,0.115530457088,28205678,244140625
0.2841796875,0.115530981376,28205806,244140625
0.28955078125,0.11553591296,28207010,244140625
0.294921875,0.11553591296,28207010,244140625
0.296630859375,0.115535962112,28207022,244140625
0.296875,0.116020125696,28325226,244140625
0.297119140625,0.116020125696,28325226,244140625
0.298583984375,0.116020125696,28325226,244140625
0.298828125,0.11604577484799999,28331488,244140625
0.299072265625,0.11604577484799999,28331488,244140625
0.300048828125,0.11604577484799999,28331488,244140625
0.305419921875,0.11604577484799999,28331488,244140625
0.310791015625,0.11604577484799999,28331488,244140625
0.316162109375,0.11604577484799999,28331488,244140625
0.3212890625,0.11604623360000001,28331600,244140625
0.326171875,0.116046331904,28331624,244140625
0.326416015625,0.13089785446400001,31957484,244140625
0.32666015625,0.13089785446400001,31957484,244140625
0.33056640625,0.1308983296,31957600,244140625
0.330810546875,0.13091502489599999,31961676,244140625
0.3310546875,0.13091502489599999,31961676,244140625
0.33203125,0.13091504128000001,31961680,244140625
0.33740234375,0.13091504128000001,31961680,244140625
0.33935546875,0.130915139584,31961704,244140625
0.339599609375,0.133915918336,32694316,244140625
0.33984375,0.133915918336,32694316,244140625
0.342529296875,0.133915918336,32694316,244140625
0.347900390625,0.133916557312,32694472,244140625
0.349853515625,0.133916557312,32694472,244140625
0.34999999999999998,0.133916557312,32694472,244140625
0.35009765625,0.133916557312,32694472,244140625
0.35302734375,0.133916557312,32694472,244140625
0.353271484375,0.133916557312,32694472,244140625
0.353515625,0.134040666112,32724772,244140625
0.353759765625,0.134040666112,32724772,244140625
0.3583984375,0.13404069888,32724780,244140625
0.363525390625,0.13404081356799999,32724808,244140625
0.364501953125,0.13404081356799999,32724808,244140625
0.36474609375,0.13430574284800001,32789488,244140625
0.364990234375,0.13430574284800001,32789488,244140625
0.368896484375,0.13430574284800001,32789488,244140625
0.374267578125,0.13430898688000001,32790280,244140625
0.379638671875,0.13430898688000001,32790280,244140625
0.384765625,0.13430903603200001,32790292,244140625
0.386962890625,0.13430903603200001,32790292,244140625
0.38720703125,0.134350422016,32800396,244140625
0.387451171875,0.134350422016,32800396,244140625
0.389404296875,0.13435043839999999,32800400,244140625
0.3896484375,0.13438962892799999,32809968,244140625
0.389892578125,0.13438962892799999,32809968,244140625
0.39013671875,0.13438962892799999,32809968,244140625
0.3955078125,0.134392266752,32810612,244140625
0.400634765625,0.134392266752,32810612,244140625
0.405029296875,0.134392266752,32810612,244140625
0.4052734375,0.13444866048000001,32824380,244140625
0.405517578125,0.13444866048000001,32824380,244140625
0.406005859375,0.13444866048000001,32824380,244140625
0.411376953125,0.13444866048000001,32824380,244140625
0.416259765625,0.13444866048000001,32824380,244140625
0.41650390625,0.134592413696,32859476,244140625
0.416748046875,0.134592413696,32859476,244140625
0.421875,0.13460591411200001,32862772,244140625
0.42724609375,0.13460640563199999,32862892,244140625
0.4326171875,0.13460688076800001,32863008,244140625
0.43798828125,0.13460691353599999,32863016,244140625
0.439453125,0.134607077376,32863056,244140625
0.439697265625,0.13465010176,32873560,244140625
0.43994140625,0.13465010176,32873560,244140625
0.443115234375,0.13465105203200001,32873792,244140625
0.448486328125,0.13466314342399999,32876744,244140625
0.453857421875,0.134664216576,32877006,244140625
0.459228515625,0.13466903347199999,32878182,244140625
0.4638671875,0.13466903347199999,32878182,244140625
0.464111328125,0.13482251878400001,32915654,244140625
0.46435546875,0.13482251878400001,32915654,244140625
0.4697265625,0.13482985881599999,32917446,244140625
0.470947265625,0.13482985881599999,32917446,244140625
0.47119140625,0.13488408985600001,32930686,244140625
0.471435546875,0.13488408985600001,32930686,244140625
0.47509765625,0.134884286464,32930734,244140625
0.480224609375,0.13488445030400001,32930774,244140625
0.485595703125,0.134889848832,32932092,244140625
0.487060546875,0.134889848832,32932092,244140625
0.4873046875,0.134946676736,32945966,244140625
0.487548828125,0.134946676736,32945966,244140625
0.490966796875,0.134946676736,32945966,244140625
0.496337890625,0.13494670950400001,32945974,244140625
0.498291015625,0.13494670950400001,32945974,244140625
0.49853515625,0.13525323776000001,33020810,244140625
0.498779296875,0.13525323776000001,33020810,244140625
0.500244140625,0.13525323776000001,33020810,244140625
0.50048828125,0.13530142310400001,33032574,244140625
0.500732421875,0.13530142310400001,33032574,244140625
0.50146484375,0.13530142310400001,33032574,244140625
0.5068359375,0.13530142310400001,33032574,244140625
0.51220703125,0.13530433126399999,33033284,244140625
0.517578125,0.13530501939199999,33033452,244140625
0.522705078125,0.13530886963200001,33034392,244140625
0.528076171875,0.135308886016,33034396,244140625
0.529541015625,0.135308886016,33034396,244140625
0.52978515625,0.135327055872,33038832,244140625
0.530029296875,0.135327055872,33038832,244140625
0.533447265625,0.135327055872,33038832,244140625
0.538818359375,0.13533049651199999,33039672,244140625
0.541015625,0.13533049651199999,33039672,244140625
0.541259765625,0.14292180992,34893020,244140625
0.54150390625,0.14292180992,34893020,244140625
0.5439453125,0.142922416128,34893168,244140625
0.54931640625,0.14293722726399999,34896784,244140625
0.5546875,0.14293737472000001,34896820,244140625
0.55908203125,0.142937571328,34896868,244140625
0.559326171875,0.144226435072,35211532,244140625
0.5595703125,0.144226435072,35211532,244140625
0.56000000000000005,0.144226435072,35211532,244140625
0.565185546875,0.14422669721600001,35211596,244140625
0.570556640625,0.14422702489600001,35211676,244140625
0.575439453125,0.14422722969599999,35211726,244140625
0.57568359375,0.144511131648,35281038,244140625
0.575927734375,0.144511131648,35281038,244140625
0.5810546875,0.14451129548800001,35281078,244140625
0.58642578125,0.14451190169600001,35281226,244140625
0.58837890625,0.14451206553599999,35281266,244140625
0.588623046875,0.155326963712,37921622,244140625
0.5888671875,0.155326963712,37921622,244140625
0.589111328125,0.155326963712,37921622,244140625
0.58935546875,0.155389534208,37936898,244140625
0.589599609375,0.155389534208,37936898,244140625
0.591796875,0.155390582784,37937154,244140625
0.59716796875,0.15539087769599999,37937226,244140625
0.602294921875,0.155390910464,37937234,244140625
0.607666015625,0.15540254310400001,37940074,244140625
0.613037109375,0.155406671872,37941082,244140625
0.617919921875,0.15541024358399999,37941954,244140625
0.61803398874989479,0.61851033600000005,151003500,244140625
0.6181640625,0.61911535616000002,151151210,244140625
0.618408203125,0.61911535616000002,151151210,244140625
0.623291015625,0.61911535616000002,151151210,244140625
0.62548828125,0.61912292556799997,151153058,244140625
0.625732421875,0.61914334822399997,151158044,244140625
0.6259765625,0.61914334822399997,151158044,244140625
0.628662109375,0.61914334822399997,151158044,244140625
0.634033203125,0.619146313728,151158768,244140625
0.635986328125,0.619146313728,151158768,244140625
0.63623046875,0.61932666879999998,151202800,244140625
0.636474609375,0.61932666879999998,151202800,244140625
0.639404296875,0.61933754777600003,151205456,244140625
0.64453125,0.61933820313599997,151205616,244140625
0.64990234375,0.61934000537599998,151206056,244140625
0.65234375,0.61934757478400004,151207904,244140625
0.652587890625,0.63043072819199997,153913752,244140625
0.65283203125,0.63043072819199997,153913752,244140625
0.654296875,0.63043072819199997,153913752,244140625
0.654541015625,0.63048989081600004,153928196,244140625
0.65478515625,0.63048989081600004,153928196,244140625
0.6552734375,0.63049187328,153928680,244140625
0.660400390625,0.63049211904000002,153928740,244140625
0.665771484375,0.63049859072000003,153930320,244140625
0.670654296875,0.63049927884800006,153930488,244140625
0.6708984375,0.63071265587199998,153982582,244140625
0.671142578125,0.63071265587199998,153982582,244140625
0.67236328125,0.63071265587199998,153982582,244140625
0.672607421875,0.63084163071999999,154014070,244140625
0.6728515625,0.63084163071999999,154014070,244140625
0.676513671875,0.63084220416000003,154014210,244140625
0.679443359375,0.63084956057599995,154016006,244140625
0.6796875,0.63089718886400004,154027634,244140625
0.679931640625,0.63089718886400004,154027634,244140625
0.681640625,0.63089718886400004,154027634,244140625
0.68359375,0.63089748377599997,154027706,244140625
0.683837890625,0.63099306803199995,154051042,244140625
0.68408203125,0.63099306803199995,154051042,244140625
0.68701171875,0.63099306803199995,154051042,244140625
0.688720703125,0.630993166336,154051066,244140625
0.68896484375,0.63169063321600005,154221346,244140625
0.689208984375,0.63169063321600005,154221346,244140625
0.690673828125,0.63169063321600005,154221346,244140625
0.69091796875,0.63204369203199995,154307542,244140625
0.691162109375,0.63204369203199995,154307542,244140625
0.6923828125,0.63204395417600001,154307606,244140625
0.69775390625,0.63204395417600001,154307606,244140625
0.702880859375,0.63205609472000002,154310570,244140625
0.708251953125,0.63205959270400003,154311424,244140625
0.713134765625,0.63206183731200005,154311972,244140625
0.71337890625,0.63251111936000004,154421660,244140625
0.713623046875,0.63251111936000004,154421660,244140625
0.718994140625,0.63251170918400001,154421804,244140625
0.72412109375,0.63251297894400005,154422114,244140625
0.7294921875,0.63251535462399999,154422694,244140625
0.731201171875,0.63251535462399999,154422694,244140625
0.7314453125,0.63310181990400005,154565874,244140625
0.731689453125,0.63310181990400005,154565874,244140625
0.73486328125,0.63310561279999999,154566800,244140625
0.736328125,0.63310561279999999,154566800,244140625
0.736572265625,0.6331723776,154583100,244140625
0.73681640625,0.6331723776,154583100,244140625
0.73999999999999999,0.63317249228799999,154583128,244140625
0.742431640625,0.63317256601600003,154583146,244140625
0.74267578125,0.66771508428799997,163016378,244140625
0.742919921875,0.66771508428799997,163016378,244140625
0.745361328125,0.66771569049599999,163016526,244140625
0.74755859375,0.66771569049599999,163016526,244140625
0.747802734375,0.66778664140800004,163033848,244140625
0.748046875,0.66778680524800005,163033888,244140625
0.74951171875,0.66778680524800005,163033888,244140625
0.749755859375,0.66781834444800003,163041588,244140625
0.75,0.66781834444800003,163041588,244140625
0.75048828125,0.66781834444800003,163041588,244140625
0.755859375,0.66781862297600003,163041656,244140625
0.760986328125,0.66782232576,163042560,244140625
0.766357421875,0.66782437376000003,163043060,244140625
0.771728515625,0.66783258214399999,163045064,244140625
0.77685546875,0.66783359795200004,163045312,244140625
0.777099609375,0.678662234112,165689022,244140625
0.77734375,0.678662234112,165689022,244140625
0.7822265625,0.67867833958400003,165692954,244140625
0.7841796875,0.67867833958400003,165692954,244140625
0.784423828125,0.67871939788799995,165702978,244140625
0.78466796875,0.67871939788799995,165702978,244140625
0.78759765625,0.67873096499200003,165705802,244140625
0.7900390625,0.67873098137599996,165705806,244140625
0.790283203125,0.68575565414399997,167420814,244140625
0.79052734375,0.68575565414399997,167420814,244140625
0.79296875,0.685755785216,167420846,244140625
0.795166015625,0.685755785216,167420846,244140625
0.79541015625,0.68580277452799998,167432318,244140625
0.795654296875,0.68580277452799998,167432318,244140625
0.7978515625,0.68580793548800001,167433578,244140625
0.798095703125,0.68594739609599997,167467626,244140625
0.79833984375,0.68594739609599997,167467626,244140625
0.803466796875,0.68595947110400002,167470574,244140625
0.808349609375,0.68596541030400005,167472024,244140625
0.80859375,0.68645876531200001,167592472,244140625
0.808837890625,0.68645876531200001,167592472,244140625
0.814208984375,0.68646020710400002,167592824,244140625
0.819580078125,0.68648021196800002,167597708,244140625
0.82470703125,0.68649293414400003,167600814,244140625
0.826416015625,0.68649293414400003,167600814,244140625
0.82666015625,0.68664415846399995,167637734,244140625
0.826904296875,0.68664415846399995,167637734,244140625
0.830078125,0.68664415846399995,167637734,244140625
0.83544921875,0.68665438207999996,167640230,244140625
0.837646484375,0.68665457868799995,167640278,244140625
0.837890625,0.69130850304000002,168776490,244140625
0.838134765625,0.69130850304000002,168776490,244140625
0.840576171875,0.69131871027199998,168778982,244140625
0.8427734375,0.69131871027199998,168778982,244140625
0.843017578125,0.69133619199999996,168783250,244140625
0.84326171875,0.69133676544,168783390,244140625
0.845947265625,0.69135136358399996,168786954,244140625
0.849609375,0.69135136358399996,168786954,244140625
0.849853515625,0.69148871884800001,168820488,244140625
0.85009765625,0.69148871884800001,168820488,244140625
0.851318359375,0.69148871884800001,168820488,244140625
0.852294921875,0.69148917759999995,168820600,244140625
0.8525390625,0.69151596544000005,168827140,244140625
0.852783203125,0.69151598182399998,168827144,244140625
0.85400390625,0.69151598182399998,168827144,244140625
0.854248046875,0.81730888089599996,199538301,244140625
0.8544921875,0.81730909388799999,199538353,244140625
0.856689453125,0.81730909388799999,199538353,244140625
0.858642578125,0.81730958540800003,199538473,244140625
0.85888671875,0.81741414809599999,199564001,244140625
0.859130859375,0.81741414809599999,199564001,244140625
0.86083984375,0.81741414809599999,199564001,244140625
0.861083984375,0.81788314009600005,199678501,244140625
0.861328125,0.81788314009600005,199678501,244140625
0.86181640625,0.81788314009600005,199678501,244140625
0.8671875,0.81788350054400005,199678589,244140625
0.867431640625,0.84343810048000001,205917505,244140625
0.86767578125,0.84343810048000001,205917505,244140625
0.869873046875,0.84343831347200005,205917557,244140625
0.8701171875,0.84346343014400005,205923689,244140625
0.870361328125,0.84346343014400005,205923689,244140625
0.87255859375,0.84346383974399997,205923789,244140625
0.8740234375,0.84346390528000004,205923805,244140625
0.874267578125,0.84472440831999995,206231545,244140625
0.87451171875,0.84472440831999995,206231545,244140625
0.8779296875,0.84472455577600003,206231581,244140625
0.879150390625,0.84472455577600003,206231581,244140625
0.87939453125,0.84482455552000002,206255995,244140625
0.879638671875,0.84482455552000002,206255995,244140625
0.883056640625,0.84482899558400004,206257079,244140625
0.88525390625,0.84482899558400004,206257079,244140625
0.885498046875,0.84521249587199998,206350707,244140625
0.8857421875,0.84521249587199998,206350707,244140625
0.888427734375,0.84521318400000001,206350875,244140625
0.890380859375,0.84521323315200003,206350887,244140625
0.890625,0.84524234752000005,206357995,244140625
0.890869140625,0.84524234752000005,206357995,244140625
0.893798828125,0.84524234752000005,206357995,244140625
0.899169921875,0.84524469043200001,206358567,244140625
0.901611328125,0.845247860736,206359341,244140625
0.90185546875,0.84953395609600002,207405751,244140625
0.902099609375,0.84953438207999998,207405855,244140625
0.903564453125,0.84953438207999998,207405855,244140625
0.90380859375,0.84962077491200005,207426947,244140625
0.904052734375,0.84962077491200005,207426947,244140625
0.904296875,0.84962077491200005,207426947,244140625
0.90966796875,0.84962097152000005,207426995,244140625
0.910400390625,0.84962097152000005,207426995,244140625
0.91064453125,0.84964838195199999,207433687,244140625
0.910888671875,0.84964838195199999,207433687,244140625
0.914794921875,0.84964867686400003,207433759,244140625
0.9150390625,0.85105160601600005,207776271,244140625
0.915283203125,0.85105160601600005,207776271,244140625
0.919677734375,0.85106633523200004,207779867,244140625
0.919921875,0.85333148876800002,208332883,244140625
0.92000000000000004,0.85333148876800002,208332883,244140625
0.920166015625,0.85333148876800002,208332883,244140625
0.921630859375,0.85333148876800002,208332883,244140625
0.921875,0.853423796224,208355419,244140625
0.922119140625,0.853423796224,208355419,244140625
0.925537109375,0.85343087411200003,208357147,244140625
0.930908203125,0.85344476774400002,208360539,244140625
0.932861328125,0.85344476774400002,208360539,244140625
0.93310546875,0.85370291404800003,208423563,244140625
0.933349609375,0.85370291404800003,208423563,244140625
0.936279296875,0.85370767359999999,208424725,244140625
0.93994140625,0.853719535616,208427621,244140625
0.93999999999999995,0.85375476121600002,208436221,244140625
0.940185546875,0.85375476121600002,208436221,244140625
0.94140625,0.853755072512,208436297,244140625
0.944091796875,0.85375592448000004,208436505,244140625
0.9443359375,0.988050788352,241223337,244140625
0.944580078125,0.988050788352,241223337,244140625
0.94677734375,0.98805124710400005,241223449,244140625
0.94921875,0.98805254963199995,241223767,244140625
0.949462890625,0.990026059776,241705581,244140625
0.94970703125,0.99002666598400002,241705729,244140625
0.9521484375,0.99002666598400002,241705729,244140625
0.9560546875,0.99002814873599998,241706091,244140625
0.956298828125,0.99005320806399999,241712209,244140625
0.95654296875,0.99005320806399999,241712209,244140625
0.95751953125,0.99005320806399999,241712209,244140625
0.9580078125,0.99005320806399999,241712209,244140625
0.958251953125,0.99021968588800002,241752853,244140625
0.95849609375,0.99021968588800002,241752853,244140625
0.96240234375,0.99021983334399999,241752889,244140625
0.962646484375,0.99491060531200004,242898097,244140625
0.962890625,0.99491060531200004,242898097,244140625
0.968017578125,0.99491126886400005,242898259,244140625
0.96923828125,0.99491126886400005,242898259,244140625
0.969482421875,0.99493425561600002,242903871,244140625
0.9697265625,0.99493425561600002,242903871,244140625
0.973388671875,0.99494102220799996,242905523,244140625
0.974365234375,0.99494102220799996,242905523,244140625
0.974609375,0.99522023833600004,242973691,244140625
0.974853515625,0.995220303872,242973707,244140625
0.976318359375,0.99522407219200004,242974627,244140625
0.9765625,0.99524874649600004,242980651,244140625
0.976806640625,0.99524874649600004,242980651,244140625
0.978515625,0.99524925440000001,242980775,244140625
0.978759765625,0.99585310310399999,243128199,244140625
0.97900390625,0.99585310310399999,243128199,244140625
0.98046875,0.99585310310399999,243128199,244140625
0.980712890625,0.99778513715200001,243599887,244140625
0.98095703125,0.99778513715200001,243599887,244140625
0.98388671875,0.99778779135999995,243600535,244140625
0.9892578125,0.99780515839999995,243604775,244140625
0.99169921875,0.99780560076799996,243604883,244140625
0.991943359375,0.99950486732800004,244019743,244140625
0.9921875,0.99950486732800004,244019743,244140625
0.99462890625,0.99950842265600004,244020611,244140625
0.996826171875,0.99951186329599995,244021451,244140625
0.9970703125,0.99996570828800002,244132253,244140625
0.997314453125,0.99996711731200005,244132597,244140625
0.998779296875,0.99996711731200005,244132597,244140625
0.9990234375,0.99999993446400004,244140609,244140625
0.999267578125,0.99999993446400004,244140609,244140625
0.999755859375,1,244140625,244140625
1,1,244140625,244140625


==> cdf/cdf_full5_L14.csv <==
tau,fraction_below_tau,count_below_tau,total_count
0,0,0,6103515625
9.9999999999999998e-13,0.050028037734399997,305346910,6103515625
0.0001,0.050028037734399997,305346910,6103515625
0.000244140625,0.050028037734399997,305346910,6103515625
0.0009765625,0.050028037734399997,305346910,6103515625
0.001,0.050028037734399997,305346910,6103515625
0.001220703125,0.050028037734399997,305346910,6103515625
0.004150390625,0.050028037734399997,305346910,6103515625
0.009521484375,0.050028069847040002,305347106,6103515625
0.009765625,0.050028069847040002,305347106,6103515625
0.01,0.050028069847040002,305347106,6103515625
0.010009765625,0.050028069847040002,305347106,6103515625
0.0146484375,0.050028069847040002,305347106,6103515625
0.019775390625,0.050028218941440002,305348016,6103515625
0.02,0.050028218941440002,305348016,6103515625
0.02001953125,0.050028218941440002,305348016,6103515625
0.025000000000000001,0.050028238602239997,305348136,6103515625
0.02978515625,0.050028239912960001,305348144,6103515625
0.029999999999999999,0.050028239912960001,305348144,6103515625
0.030029296875,0.050028239912960001,305348144,6103515625
0.035400390625,0.050028601344000001,305350350,6103515625
0.04052734375,0.050028601344000001,305350350,6103515625
0.0458984375,0.050028601344000001,305350350,6103515625
0.0498046875,0.050042161070079999,305433112,6103515625
0.050000000000000003,0.050042161070079999,305433112,6103515625
0.050048828125,0.050042161070079999,305433112,6103515625
0.051025390625,0.050042161070079999,305433112,6103515625
0.056396484375,0.050042162708479998,305433122,6103515625
0.0615234375,0.050042183679999998,305433250,6103515625
0.06689453125,0.050042183679999998,305433250,6103515625
0.072265625,0.050042224312319999,305433498,6103515625
0.07763671875,0.050042289848320001,305433898,6103515625
0.082763671875,0.050053209456639998,305500546,6103515625
0.088134765625,0.050053327749119997,305501268,6103515625
0.090087890625,0.050053327749119997,305501268,6103515625
0.09033203125,0.080030598430719996,488468008,6103515625
0.090576171875,0.080030598430719996,488468008,6103515625
0.093505859375,0.080030609571839995,488468076,6103515625
0.098876953125,0.08007738064896,488753544,6103515625
0.099853515625,0.08007738064896,488753544,6103515625
0.10000000000000001,0.08007738064896,488753544,6103515625
0.10009765625,0.08007738064896,488753544,6103515625
0.10400390625,0.080077381959680005,488753552,6103515625
0.109375,0.08009780232192,488878188,6103515625
0.11474609375,0.080098164080639994,488880396,6103515625
0.12,0.080114476646400007,488979960,6103515625
0.125244140625,0.080114486149120007,488980018,6103515625
0.12646484375,0.080123615313919996,489035738,6103515625
0.126708984375,0.080436151910400003,490943310,6103515625
0.126953125,0.080436151910400003,490943310,6103515625
0.130615234375,0.080436178780160003,490943474,6103515625
0.135986328125,0.080438677667840006,490958726,6103515625
0.14111328125,0.080481658798080002,491221062,6103515625
0.142578125,0.080481667973119994,491221118,6103515625
0.142822265625,0.080685234257919999,492463588,6103515625
0.14306640625,0.080685234257919999,492463588,6103515625
0.146484375,0.080690858557440001,492497916,6103515625
0.15185546875,0.080692465500160002,492507724,6103515625
0.1572265625,0.080721011998720005,492681958,6103515625
0.162353515625,0.080722146754560006,492688884,6103515625
0.167724609375,0.080723214991359996,492695404,6103515625
0.173095703125,0.080723230064639995,492695496,6103515625
0.178466796875,0.080723574128639994,492697596,6103515625
0.18359375,0.080729562480640005,492734146,6103515625
0.18896484375,0.080751492136959993,492867994,6103515625
0.1943359375,0.080779860049919994,493041138,6103515625
0.19921875,0.080779938037759999,493041614,6103515625
0.199462890625,0.080930960506880006,493963382,6103515625
0.19970703125,0.080930960506880006,493963382,6103515625
0.204833984375,0.080930963128320002,493963398,6103515625
0.210205078125,0.080931047014400001,493963910,6103515625
0.214599609375,0.080947885178880005,494066682,6103515625
0.21484375,0.087161063669759994,531988914,6103515625
0.215087890625,0.087161063669759994,531988914,6103515625
0.215576171875,0.087161189826560001,531989684,6103515625
0.220703125,0.0871612776448,531990220,6103515625
0.22607421875,0.087161689210879995,531992732,6103515625
0.2314453125,0.087166453350400006,532021810,6103515625
0.23681640625,0.087212559237119999,532303218,6103515625
0.241943359375,0.087212559892480002,532303222,6103515625
0.247314453125,0.08724747681792,532516338,6103515625
0.25244140625,0.087278788280319999,532707448,6103515625
0.2578125,0.087279827025920007,532713788,6103515625
0.262939453125,0.087281070899199995,532721380,6103515625
0.268310546875,0.087281579786240002,532724486,6103515625
0.273681640625,0.087338510909440004,533071966,6103515625
0.279052734375,0.08734593384448,533117272,6103515625
0.280517578125,0.087345968578560002,533117484,6103515625
0.28076171875,0.087511041310720003,534125008,6103515625
0.281005859375,0.087511041310720003,534125008,6103515625
0.2841796875,0.087515071774719996,534149608,6103515625
0.28955078125,0.08754265423872,534317958,6103515625
0.294921875,0.087543004200960006,534320094,6103515625
0.296630859375,0.087543872552960006,534325394,6103515625
0.296875,0.088117344665600006,537825590,6103515625
0.297119140625,0.088117344665600006,537825590,6103515625
0.300048828125,0.088181158707200002,538215080,6103515625
0.305419921875,0.088181344829439998,538216216,6103515625
0.310791015625,0.088187593031680001,538254352,6103515625
0.316162109375,0.088188201861120002,538258068,6103515625
0.3212890625,0.088191554682879994,538278532,6103515625
0.326171875,0.088193403453439997,538289816,6103515625
0.326416015625,0.10171172765696,620799119,6103515625
0.32666015625,0.10171184693248,620799847,6103515625
0.33203125,0.10177308180480001,621173595,6103515625
0.33740234375,0.10177325613056,621174659,6103515625
0.33935546875,0.10177539653632001,621187723,6103515625
0.339599609375,0.10575890464767999,645501127,6103515625
0.33984375,0.10575891251199999,645501175,6103515625
0.342529296875,0.10576021897215999,645509149,6103515625
0.347900390625,0.10576745938944,645553341,6103515625
0.349853515625,0.10576745938944,645553341,6103515625
0.34999999999999998,0.10576745938944,645553341,6103515625
0.35009765625,0.1057675124736,645553665,6103515625
0.35302734375,0.10576764289024,645554461,6103515625
0.353271484375,0.10576764289024,645554461,6103515625
0.353515625,0.10606077493248001,647343597,6103515625
0.353759765625,0.10606077493248001,647343597,6103515625
0.3583984375,0.10606174257152,647349503,6103515625
0.363525390625,0.10606390984704001,647362731,6103515625
0.364501953125,0.10606390984704001,647362731,6103515625
0.36474609375,0.10651531329536,650117879,6103515625
0.364990234375,0.10651531329536,650117879,6103515625
0.368896484375,0.10651588804608,650121387,6103515625
0.374267578125,0.10653540401151999,650240503,6103515625
0.379638671875,0.10653619044352,650245303,6103515625
0.384765625,0.10653865066496,650260319,6103515625
0.386962890625,0.10653865983999999,650260375,6103515625
0.38720703125,0.10672337108992,651387763,6103515625
0.387451171875,0.10672337108992,651387763,6103515625
0.389404296875,0.1067239104512,651391055,6103515625
0.3896484375,0.1068242427904,652003435,6103515625
0.389892578125,0.1068242427904,652003435,6103515625
0.39013671875,0.1068242427904,652003435,6103515625
0.3955078125,0.10683691220992,652080763,6103515625
0.400634765625,0.10683754921984,652084651,6103515625
0.405029296875,0.10683789918208,652086787,6103515625
0.4052734375,0.10698363682816001,652976299,6103515625
0.405517578125,0.10698363682816001,652976299,6103515625
0.406005859375,0.10698363682816001,652976299,6103515625
0.411376953125,0.10698402480128,652978667,6103515625
0.416259765625,0.1069923229696,653029315,6103515625
0.41650390625,0.10737130258432,655342423,6103515625
0.416748046875,0.10737130323968,655342427,6103515625
0.421875,0.10742443720703999,655666731,6103515625
0.42724609375,0.10744316182528001,655781017,6103515625
0.4326171875,0.10744903057408001,655816837,6103515625
0.43798828125,0.107450118144,655823475,6103515625
0.439453125,0.1074526969856,655839215,6103515625
0.439697265625,0.10754325659647999,656391947,6103515625
0.43994140625,0.10754325921792,656391963,6103515625
0.443115234375,0.10755230973952,656447203,6103515625
0.448486328125,0.10760497446912,656768643,6103515625
0.453857421875,0.10762315284479999,656879595,6103515625
0.459228515625,0.10763726503936,656965729,6103515625
0.4638671875,0.10764349882368,657003777,6103515625
0.464111328125,0.10809769345024001,659775961,6103515625
0.46435546875,0.10809769345024001,659775961,6103515625
0.4697265625,0.10813219946496,659986569,6103515625
0.470947265625,0.10813264969727999,659989317,6103515625
0.47119140625,0.10827673452544,660868741,6103515625
0.471435546875,0.10827673452544,660868741,6103515625
0.47509765625,0.10828742344704,660933981,6103515625
0.480224609375,0.10829164855296,660959769,6103515625
0.485595703125,0.10833567629312001,661228493,6103515625
0.487060546875,0.10833570414592,661228663,6103515625
0.4873046875,0.10846774116352,662034553,6103515625
0.487548828125,0.10846774116352,662034553,6103515625
0.490966796875,0.1084683231232,662038105,6103515625
0.496337890625,0.10847005786112,662048693,6103515625
0.498291015625,0.10847006244864001,662048721,6103515625
0.49853515625,0.1089631363072,665058205,6103515625
0.498779296875,0.10896314810368,665058277,6103515625
0.500244140625,0.1089631690752,665058405,6103515625
0.50048828125,0.10919068712960001,666447065,6103515625
0.500732421875,0.10919068712960001,666447065,6103515625
0.50146484375,0.10919121076224,666450261,6103515625
0.5068359375,0.10919227015168,666456727,6103515625
0.51220703125,0.10922718642176001,666669839,6103515625
0.517578125,0.10924133564416,666756199,6103515625
0.522705078125,0.10928101507071999,666998383,6103515625
0.528076171875,0.10928164552704001,667002231,6103515625
0.529541015625,0.10928212197376,667005139,6103515625
0.52978515625,0.10936800755712001,667529343,6103515625
0.530029296875,0.10936800755712001,667529343,6103515625
0.533447265625,0.10936801148928001,667529367,6103515625
0.538818359375,0.10939833499648,667714447,6103515625
0.541015625,0.1093983363072,667714455,6103515625
0.541259765625,0.1221692481536,745661915,6103515625
0.54150390625,0.1221692481536,745661915,6103515625
0.5439453125,0.12217657245695999,745706619,6103515625
0.54931640625,0.12222129815552001,745979603,6103515625
0.5546875,0.12222409588736,745996679,6103515625
0.55908203125,0.1222381903872,746082705,6103515625
0.559326171875,0.12468861943808,761038937,6103515625
0.5595703125,0.12468861943808,761038937,6103515625
0.56000000000000005,0.12468861943808,761038937,6103515625
0.565185546875,0.12469461336064,761075521,6103515625
0.570556640625,0.12471463460864,761197721,6103515625
0.575439453125,0.12471953801216,761227649,6103515625
0.57568359375,0.12548479795199999,765898425,6103515625
0.575927734375,0.12548479795199999,765898425,6103515625
0.5810546875,0.12548826873856,765919609,6103515625
0.58642578125,0.12549925322752001,765986653,6103515625
0.58837890625,0.12550233800704,766005481,6103515625
0.588623046875,0.14114934702080001,861507245,6103515625
0.5888671875,0.14114934702080001,861507245,6103515625
0.589111328125,0.14114936537087999,861507357,6103515625
0.58935546875,0.14131705954304,862530881,6103515625
0.589599609375,0.14131705954304,862530881,6103515625
0.591796875,0.14132724056064,862593021,6103515625
0.59716796875,0.14133317484544,862629241,6103515625
0.602294921875,0.14133405630463999,862634621,6103515625
0.606689453125,0.14135160094720001,862741705,6103515625
0.60693359375,0.14146624241663999,863441421,6103515625
0.607177734375,0.14146624241663999,863441421,6103515625
0.607666015625,0.14146624241663999,863441421,6103515625
0.613037109375,0.1414970482688,863629445,6103515625
0.617919921875,0.14152438464511999,863796293,6103515625
0.61803398874989479,0.55107170058239996,3363474735,6103515625
0.6181640625,0.55130730414079998,3364912745,6103515625
0.618408203125,0.55130730414079998,3364912745,6103515625
0.623291015625,0.55130737688576004,3364913189,6103515625
0.628662109375,0.55143903248383996,3365716751,6103515625
0.634033203125,0.55148526944256004,3365998959,6103515625
0.635986328125,0.55148530286592001,3365999163,6103515625
0.63623046875,0.55214250377216001,3370010399,6103515625
0.636474609375,0.55214250377216001,3370010399,6103515625
0.639404296875,0.55218767085567999,3370286077,6103515625
0.64453125,0.55219442663424001,3370327311,6103515625
0.64990234375,0.55221924249599996,3370478775,6103515625
0.65234375,0.55225510510592002,3370697663,6103515625
0.652587890625,0.56513212301311999,3449292743,6103515625
0.65283203125,0.56513212301311999,3449292743,6103515625
0.654296875,0.56513213153279995,3449292795,6103515625
0.654541015625,0.56538211270656002,3450818559,6103515625
0.65478515625,0.56538211270656002,3450818559,6103515625
0.6552734375,0.56538949861375998,3450863639,6103515625
0.660400390625,0.56539313389568002,3450885827,6103515625
0.665771484375,0.56542775328768002,3451097127,6103515625
0.670654296875,0.5654400917504,3451172435,6103515625
0.6708984375,0.56593897242624003,3454217361,6103515625
0.671142578125,0.56593897242624003,3454217361,6103515625
0.67236328125,0.56593897242624003,3454217361,6103515625
0.672607421875,0.56625857183743999,3456168041,6103515625
0.6728515625,0.56625857249279998,3456168045,6103515625
0.676513671875,0.56626482561024005,3456206211,6103515625
0.679443359375,0.56629706539007996,3456402987,6103515625
0.6796875,0.56645619138559999,3457374215,6103515625
0.679931640625,0.56645621104639998,3457374335,6103515625
0.681640625,0.56645621104639998,3457374335,6103515625
0.68359375,0.56646162235391995,3457407363,6103515625
0.683837890625,0.56706277294079999,3461076495,6103515625
0.68408203125,0.56706277294079999,3461076495,6103515625
0.68701171875,0.56706305867775997,3461078239,6103515625
0.688720703125,0.56706381889535995,3461082879,6103515625
0.68896484375,0.56811646631935997,3467507729,6103515625
0.689208984375,0.56811663605759999,3467508765,6103515625
0.690673828125,0.56811671470080005,3467509245,6103515625
0.69091796875,0.56885100494847995,3471990997,6103515625
0.691162109375,0.56885121728512,3471992293,6103515625
0.6923828125,0.56885479358463997,3472014121,6103515625
0.69775390625,0.56885503344639998,3472015585,6103515625
0.702880859375,0.56891667038208005,3472391787,6103515625
0.708251953125,0.56894415978496005,3472559569,6103515625
0.713134765625,0.56897632911359997,3472755915,6103515625
0.71337890625,0.57066436280319999,3483058855,6103515625
0.713623046875,0.57066436280319999,3483058855,6103515625
0.718994140625,0.57067608129535996,3483130379,6103515625
0.72412109375,0.5707005566976,3483279765,6103515625
0.7294921875,0.57074685329408004,3483562337,6103515625
0.731201171875,0.57074692997120002,3483562805,6103515625
0.7314453125,0.57232104112128002,3493170417,6103515625
0.731689453125,0.57232104112128002,3493170417,6103515625
0.73486328125,0.57235475152895998,3493376169,6103515625
0.736328125,0.57235483213824001,3493376661,6103515625
0.736572265625,0.57252893376512004,3494439293,6103515625
0.73681640625,0.57252893376512004,3494439293,6103515625
0.73999999999999999,0.57253123604480005,3494453345,6103515625
0.742431640625,0.57253272961024004,3494462461,6103515625
0.74267578125,0.62452288471039996,3811785185,6103515625
0.742919921875,0.62452288471039996,3811785185,6103515625
0.745361328125,0.62452998946815996,3811828549,6103515625
0.74755859375,0.62453083553791999,3811833713,6103515625
0.747802734375,0.62480369926143997,3813499141,6103515625
0.748046875,0.62481031708671997,3813539533,6103515625
0.74951171875,0.62481036427264003,3813539821,6103515625
0.749755859375,0.62503491551232004,3814910373,6103515625
0.75,0.6250349305856,3814910465,6103515625
0.75048828125,0.6250349305856,3814910465,6103515625
0.755859375,0.62504186429440001,3814952785,6103515625
0.760986328125,0.62507136073727998,3815132817,6103515625
0.766357421875,0.62509121912832,3815254023,6103515625
0.771728515625,0.62513811734528002,3815540267,6103515625
0.77685546875,0.62515401539584003,3815637301,6103515625
0.777099609375,0.63726584774656003,3889562059,6103515625
0.77734375,0.63726584774656003,3889562059,6103515625
0.77880859375,0.63727349514239995,3889608735,6103515625
0.779052734375,0.63738063405056,3890262659,6103515625
0.779296875,0.63738063405056,3890262659,6103515625
0.7822265625,0.63740955377663999,3890439171,6103515625
0.7841796875,0.63740958064639996,3890439335,6103515625
0.784423828125,0.63751820197887998,3891102307,6103515625
0.78466796875,0.63751820197887998,3891102307,6103515625
0.78759765625,0.63759268397056001,3891556909,6103515625
0.7900390625,0.63759363096576005,3891562689,6103515625
0.790283203125,0.64723197313023995,3950390461,6103515625
0.79052734375,0.64723197640704,3950390481,6103515625
0.79296875,0.64723652067327997,3950418217,6103515625
0.795166015625,0.64723681427456004,3950420009,6103515625
0.79541015625,0.64740090920960003,3951421565,6103515625
0.795654296875,0.64740090920960003,3951421565,6103515625
0.7978515625,0.64745141387264005,3951729821,6103515625
0.798095703125,0.64769273249792003,3953202713,6103515625
0.79833984375,0.64769314668543998,3953205241,6103515625
0.803466796875,0.64774859800576001,3953543689,6103515625
0.808349609375,0.64780240633856001,3953872109,6103515625
0.80859375,0.64882481446911999,3960112393,6103515625
0.808837890625,0.64882481446911999,3960112393,6103515625
0.814208984375,0.64884032290815996,3960207049,6103515625
0.815185546875,0.64884032487424004,3960207061,6103515625
0.8154296875,0.64894764498944002,3960862091,6103515625
0.815673828125,0.6489476653056,3960862215,6103515625
0.819580078125,0.64896550551552001,3960971103,6103515625
0.82470703125,0.64907638128639999,3961647835,6103515625
0.826416015625,0.64908047794176005,3961672839,6103515625
0.82666015625,0.64978502008831995,3965973023,6103515625
0.826904296875,0.64978509217792002,3965973463,6103515625
0.830078125,0.64978578292736,3965977679,6103515625
0.83544921875,0.64983961681919999,3966306255,6103515625
0.837646484375,0.64984335466496002,3966329069,6103515625
0.837890625,0.65808006266880004,4016601945,6103515625
0.838134765625,0.65808006266880004,4016601945,6103515625
0.840576171875,0.65815587274751997,4017064653,6103515625
0.8427734375,0.65815672373248002,4017069847,6103515625
0.843017578125,0.65823422464000003,4017542875,6103515625
0.84326171875,0.65824139624447997,4017586647,6103515625
0.8447265625,0.65824148733952004,4017587203,6103515625
0.844970703125,0.65835486986239999,4018279235,6103515625
0.84521484375,0.65835486986239999,4018279235,6103515625
0.845947265625,0.65837888159743996,4018425791,6103515625
0.849609375,0.65837971128320005,4018430855,6103515625
0.849853515625,0.65868894126080002,4020318245,6103515625
0.85009765625,0.65868894126080002,4020318245,6103515625
0.851318359375,0.65868926107647996,4020320197,6103515625
0.85400390625,0.65877391032319998,4020836855,6103515625
0.854248046875,0.76407325212671995,4663533033,6103515625
0.8544921875,0.76408228954112001,4663588193,6103515625
0.856689453125,0.76408285315072,4663591633,6103515625
0.858642578125,0.76409051693055996,4663638409,6103515625
0.85888671875,0.76430030159871998,4664918833,6103515625
0.859130859375,0.76430030159871998,4664918833,6103515625
0.86083984375,0.76430049165311997,4664919993,6103515625
0.861083984375,0.76507625963519998,4669654905,6103515625
0.861328125,0.76507625963519998,4669654905,6103515625
0.86181640625,0.76507626029055997,4669654909,6103515625
0.8671875,0.76508316942335997,4669697079,6103515625
0.867431640625,0.80158885855231998,4892510123,6103515625
0.86767578125,0.80158889394176003,4892510339,6103515625
0.869873046875,0.80159347359744004,4892538291,6103515625
0.8701171875,0.80168225521664005,4893080171,6103515625
0.870361328125,0.80168229060607998,4893080387,6103515625
0.87255859375,0.80168891629567995,4893120827,6103515625
0.8740234375,0.80169133719551999,4893135603,6103515625
0.874267578125,0.80393627713535998,4906837629,6103515625
0.87451171875,0.80393627713535998,4906837629,6103515625
0.8779296875,0.80394623926272002,4906898433,6103515625
0.879150390625,0.80394661937152001,4906900753,6103515625
0.87939453125,0.80419165945855997,4908396359,6103515625
0.879638671875,0.80419165945855997,4908396359,6103515625
0.883056640625,0.80424578170880001,4908726695,6103515625
0.88525390625,0.80424641740799996,4908730575,6103515625
0.885498046875,0.80539816280064003,4915760271,6103515625
0.8857421875,0.80539816411136,4915760279,6103515625
0.888427734375,0.80541565632512002,4915867043,6103515625
0.890380859375,0.80541690609663996,4915874671,6103515625
0.890625,0.80556682166271998,4916789683,6103515625
0.890869140625,0.80556901908480005,4916803095,6103515625
0.893798828125,0.80556977405952002,4916807703,6103515625
0.899169921875,0.80559830220799999,4916981825,6103515625
0.901611328125,0.80564938227712002,4917293593,6103515625
0.90185546875,0.81200351920128,4956076167,6103515625
0.902099609375,0.81200608428031995,4956091823,6103515625
0.903564453125,0.81200711122944003,4956098091,6103515625
0.90380859375,0.81236087259136003,4958257279,6103515625
0.904052734375,0.81236112162815999,4958258799,6103515625
0.904296875,0.81236112162815999,4958258799,6103515625
0.90966796875,0.81236859273216,4958304399,6103515625
0.910400390625,0.81236859273216,4958304399,6103515625
0.91064453125,0.81251747610624003,4959213111,6103515625
0.910888671875,0.81251747610624003,4959213111,6103515625
0.914794921875,0.81252474109952,4959257453,6103515625
0.9150390625,0.81659315109887998,4984089057,6103515625
0.915283203125,0.81659316092928003,4984089117,6103515625
0.919677734375,0.81664532824063996,4984407521,6103515625
0.919921875,0.8198759391232,5004125605,6103515625
0.92000000000000004,0.8198759391232,5004125605,6103515625
0.920166015625,0.8198759391232,5004125605,6103515625
0.921630859375,0.81987626876927999,5004127617,6103515625
0.921875,0.82018359525375995,5006003389,6103515625
0.922119140625,0.82018359525375995,5006003389,6103515625
0.925537109375,0.82021834637311997,5006215493,6103515625
0.930908203125,0.82027498291199996,5006561175,6103515625
0.932861328125,0.82027732189183999,5006575451,6103515625
0.93310546875,0.82139077525504001,5013371431,6103515625
0.933349609375,0.82139081129984004,5013371651,6103515625
0.936279296875,0.82143389270015998,5013634599,6103515625
0.93994140625,0.82150118572032005,5014045323,6103515625
0.93999999999999995,0.82165295431679997,5014971645,6103515625
0.940185546875,0.82165297332223997,5014971761,6103515625
0.94140625,0.82166080159744004,5015019541,6103515625
0.944091796875,0.82167914938368003,5015131527,6103515625
0.9443359375,0.97788466708480004,5968534345,6103515625
0.944580078125,0.9778848342016,5968535365,6103515625
0.94677734375,0.97789499490303999,5968597381,6103515625
0.94921875,0.97791874613247998,5968742347,6103515625
0.949462890625,0.98122100359167996,5988897727,6103515625
0.94970703125,0.98123220008959999,5988966065,6103515625
0.9521484375,0.98123232395264004,5988966821,6103515625
0.9560546875,0.98125349896192005,5989096063,6103515625
0.956298828125,0.98136095309824001,5989751911,6103515625
0.95654296875,0.98136095309824001,5989751911,6103515625
0.95751953125,0.98136106778623999,5989752611,6103515625
0.9580078125,0.98136108875775996,5989752739,6103515625
0.958251953125,0.98174094131199996,5992071175,6103515625
0.95849609375,0.98174144135167996,5992074227,6103515625
0.96240234375,0.98174422138880002,5992091195,6103515625
0.962646484375,0.98905437782016004,6036708849,6103515625
0.962890625,0.98905443090431999,6036709173,6103515625
0.968017578125,0.98906795950079995,6036791745,6103515625
0.96923828125,0.98906858995711999,6036795593,6103515625
0.969482421875,0.98921222324224001,6037672261,6103515625
0.9697265625,0.98921222324224001,6037672261,6103515625
0.973388671875,0.98926563966976,6037998289,6103515625
0.974365234375,0.98926568095744005,6037998541,6103515625
0.974609375,0.98969420120064,6040614021,6103515625
0.974853515625,0.98969662472191999,6040628813,6103515625
0.976318359375,0.98971723448320004,6040754605,6103515625
0.9765625,0.9898474774528,6041549545,6103515625
0.976806640625,0.98984752136192,6041549813,6103515625
0.978515625,0.98985498558464002,6041595371,6103515625
0.978759765625,0.99093498380288003,6048187157,6103515625
0.97900390625,0.99093498380288003,6048187157,6103515625
0.98046875,0.99093502377984,6048187401,6103515625
0.980712890625,0.99401279815679999,6066972645,6103515625
0.98095703125,0.99401283944448005,6066972897,6103515625
0.98388671875,0.99404501499903997,6067169281,6103515625
0.985595703125,0.99404549373952,6067172203,6103515625
0.98583984375,0.99413389230079996,6067711745,6103515625
0.986083984375,0.99413667561471997,6067728733,6103515625
0.9892578125,0.99415230595072002,6067824133,6103515625
0.99169921875,0.99415884218368,6067864027,6103515625
0.991943359375,0.99890660196351999,6096842053,6103515625
0.9921875,0.99890660589568003,6096842077,6103515625
0.99462890625,0.99895208394752,6097119653,6103515625
0.996826171875,0.99896728502272003,6097212433,6103515625
0.9970703125,0.99981398786048004,6102380297,6103515625
0.997314453125,0.99982415183871998,6102442333,6103515625
0.998779296875,0.99982448017407999,6102444337,6103515625
0.9990234375,0.99999882493951997,6103508453,6103515625
0.999267578125,0.99999886295039997,6103508685,6103515625
0.999755859375,0.99999998427136005,6103515529,6103515625
1,1,6103515625,6103515625


==> cdf/cdf_full5_L16.csv <==
tau,fraction_below_tau,count_below_tau,total_count
0,0,0,152587890625
9.9999999999999998e-13,0.034364344827904,5243582890,152587890625
0.0001,0.034364344827904,5243582890,152587890625
0.000244140625,0.034364344827904,5243582890,152587890625
0.0009765625,0.034364344827904,5243582890,152587890625
0.001,0.034364344827904,5243582890,152587890625
0.001220703125,0.034364344827904,5243582890,152587890625
0.004150390625,0.034364344827904,5243582890,152587890625
0.009521484375,0.0343646178246656,5243624546,152587890625
0.009765625,0.0343646178246656,5243624546,152587890625
0.01,0.0343646178246656,5243624546,152587890625
0.010009765625,0.0343646178246656,5243624546,152587890625
0.0146484375,0.034364617837772803,5243624548,152587890625
0.019775390625,0.0343652295770112,5243717892,152587890625
0.02,0.0343652295770112,5243717892,152587890625
0.02001953125,0.0343652295770112,5243717892,152587890625
0.025000000000000001,0.034365459791872,5243753020,152587890625
0.02978515625,0.034365487867494403,5243757304,152587890625
0.029999999999999999,0.034365487867494403,5243757304,152587890625
0.030029296875,0.034365487867494403,5243757304,152587890625
0.035400390625,0.0343683143696384,5244188594,152587890625
0.04052734375,0.034368316676505598,5244188946,152587890625
0.0458984375,0.0343683232301056,5244189946,152587890625
0.0498046875,0.0343992493539328,5248908898,152587890625
0.050000000000000003,0.0343992493539328,5248908898,152587890625
0.050048828125,0.0343992493539328,5248908898,152587890625
0.051025390625,0.0343992493539328,5248908898,152587890625
0.056396484375,0.034399283550617603,5248914116,152587890625
0.0615234375,0.034399480945049597,5248944236,152587890625
0.06689453125,0.034399481207193598,5248944276,152587890625
0.072265625,0.0343998217060352,5248996232,152587890625
0.07763671875,0.034400872392294397,5249156554,152587890625
0.082763671875,0.034430257869619202,5253640422,152587890625
0.088134765625,0.034431131805286397,5253773774,152587890625
0.090087890625,0.0344311356850176,5253774366,152587890625
0.09033203125,0.059290342273843201,9046988262,152587890625
0.090576171875,0.059290342273843201,9046988262,152587890625
0.093505859375,0.059290446947942402,9047004234,152587890625
0.098876953125,0.0593889324433408,9062031928,152587890625
0.099853515625,0.0593889324433408,9062031928,152587890625
0.10000000000000001,0.0593889324433408,9062031928,152587890625
0.10009765625,0.0593889324433408,9062031928,152587890625
0.10400390625,0.059388970113433602,9062037676,152587890625
0.109375,0.059436909671219201,9069352672,152587890625
0.11474609375,0.059438802599936003,9069641510,152587890625
0.12,0.059467951085977598,9074089216,152587890625
0.125244140625,0.059468114729369602,9074114186,152587890625
0.12646484375,0.059487479437721598,9077069006,152587890625
0.126708984375,0.059912346664960002,9141898600,152587890625
0.126953125,0.059912410654310397,9141908364,152587890625
0.130615234375,0.059912710717439997,9141954150,152587890625
0.135986328125,0.059924400164044801,9143737818,152587890625
0.14111328125,0.060017063087308802,9157877058,152587890625
0.142578125,0.060017187461529599,9157896036,152587890625
0.142822265625,0.060256404596326398,9194397674,152587890625
0.14306640625,0.060256404596326398,9194397674,152587890625
0.146484375,0.0602708861124608,9196607378,152587890625
0.15185546875,0.060279937459814401,9197988504,152587890625
0.1572265625,0.060358740161331199,9210012842,152587890625
0.162353515625,0.060365459632947198,9211038152,152587890625
0.167724609375,0.060372925231923197,9212177312,152587890625
0.173095703125,0.060373062477414398,9212198254,152587890625
0.178466796875,0.060375592651980801,9212584328,152587890625
0.18359375,0.060400015953100801,9216311028,152587890625
0.18896484375,0.060461008119398398,9225617694,152587890625
0.1943359375,0.060523917790412801,9235216948,152587890625
0.19921875,0.060524528782540797,9235310178,152587890625
0.199462890625,0.0607528158101504,9270144014,152587890625
0.19970703125,0.060752844986777597,9270148466,152587890625
0.204833984375,0.060752942124236799,9270163288,152587890625
0.210205078125,0.0607537216618496,9270282236,152587890625
0.214599609375,0.060805949790617597,9278251616,152587890625
0.21484375,0.066894101951283202,10207229912,152587890625
0.215087890625,0.066894101951283202,10207229912,152587890625
0.215576171875,0.066895114508697603,10207384416,152587890625
0.220703125,0.066895964445081599,10207514106,152587890625
0.22607421875,0.066899232358399993,10208012750,152587890625
0.2314453125,0.066915228477030395,10210453564,152587890625
0.23681640625,0.0670829165019136,10236040726,152587890625
0.241943359375,0.067083052869222407,10236061534,152587890625
0.247314453125,0.067154220246630397,10246920814,152587890625
0.25244140625,0.067222923535974394,10257404104,152587890625
0.2578125,0.067226775545446399,10257991874,152587890625
0.262939453125,0.067233485409484803,10259015718,152587890625
0.268310546875,0.067237677983334396,10259655454,152587890625
0.273681640625,0.067338953673932805,10275108898,152587890625
0.279052734375,0.067353605085593599,10277344526,152587890625
0.280517578125,0.067353979217510407,10277401614,152587890625
0.28076171875,0.067676784728473605,10326657826,152587890625
0.281005859375,0.067676786799411207,10326658142,152587890625
0.2841796875,0.067689382346751995,10328580070,152587890625
0.28955078125,0.067760486875136,10339429760,152587890625
0.294921875,0.067763281054924795,10339856118,152587890625
0.296630859375,0.067766559047680003,10340356300,152587890625
0.296875,0.068363880051507203,10431500252,152587890625
0.297119140625,0.068363880051507203,10431500252,152587890625
0.300048828125,0.068470054676070397,10447701214,152587890625
0.305419921875,0.068471275349606397,10447887474,152587890625
0.310791015625,0.068507726918451195,10453449542,152587890625
0.316162109375,0.068511672526438402,10454051594,152587890625
0.3212890625,0.068523873887846407,10455913374,152587890625
0.326171875,0.068532207969894399,10457185054,152587890625
0.326416015625,0.080310640358195198,12254431207,152587890625
0.32666015625,0.080311879145881601,12254620231,152587890625
0.33203125,0.080441443372236798,12274390163,152587890625
0.33740234375,0.080443244498124802,12274664993,152587890625
0.33935546875,0.080451937140735993,12275991385,152587890625
0.339599609375,0.084899745792000006,12954673125,152587890625
0.33984375,0.084899950395391999,12954704345,152587890625
0.342529296875,0.084909257149644798,12956124443,152587890625
0.347900390625,0.084933244597043198,12959784637,152587890625
0.349853515625,0.084933248489881596,12959785231,152587890625
0.34999999999999998,0.084933248489881596,12959785231,152587890625
0.35009765625,0.084934216273100799,12959932903,152587890625
0.35302734375,0.084935924586905603,12960193571,152587890625
0.353271484375,0.084935924586905603,12960193571,152587890625
0.353515625,0.085364807480115198,13025635907,152587890625
0.353759765625,0.085364958108057595,13025658891,152587890625
0.3583984375,0.085370872509235196,13026561357,152587890625
0.363525390625,0.085383158765977601,13028436091,152587890625
0.364501953125,0.085383163274854401,13028436779,152587890625
0.36474609375,0.085940950237183997,13113548315,152587890625
0.364990234375,0.085940951285760001,13113548475,152587890625
0.368896484375,0.085943474552831994,13113933495,152587890625
0.374267578125,0.086002742322790399,13122977039,152587890625
0.379638671875,0.086012286186291198,13124433317,152587890625
0.384765625,0.086026892338790406,13126662039,152587890625
0.386962890625,0.086027155360972801,13126702173,152587890625
0.38720703125,0.086492640136396806,13197729513,152587890625
0.387451171875,0.086492640136396806,13197729513,152587890625
0.39013671875,0.086649697789542401,13221694609,152587890625
0.3955078125,0.086681231418982402,13226506259,152587890625
0.400634765625,0.086685384631910403,13227139989,152587890625
0.405029296875,0.086690404558438405,13227905969,152587890625
0.4052734375,0.086944708827545597,13266709721,152587890625
0.405517578125,0.086944708827545597,13266709721,152587890625
0.406005859375,0.086944722590105605,13266711821,152587890625
0.411376953125,0.086950423619174405,13267581729,152587890625
0.416259765625,0.087000264035532807,13275186773,152587890625
0.41650390625,0.087654782553292801,13375058373,152587890625
0.416748046875,0.087654800536371202,13375061117,152587890625
0.421875,0.087775608143872003,13393494895,152587890625
0.42724609375,0.087863029628928002,13406834355,152587890625
0.4326171875,0.087888215021977606,13410677341,152587890625
0.43798828125,0.087894917310054402,13411700029,152587890625
0.443115234375,0.0880703338512384,13438466469,152587890625
0.448486328125,0.088185585224908797,13456052433,152587890625
0.453857421875,0.088258784690176006,13467221785,152587890625
0.459228515625,0.088284117591654401,13471087279,152587890625
0.4638671875,0.088322634802790401,13476964539,152587890625
0.464111328125,0.089259341978009596,13619894711,152587890625
0.46435546875,0.089259366252544006,13619898415,152587890625
0.4697265625,0.0893322098180096,13631013461,152587890625
0.470947265625,0.089334294832742397,13631331609,152587890625
0.47119140625,0.089642222164377602,13678317591,152587890625
0.471435546875,0.089642222164377602,13678317591,152587890625
0.47509765625,0.089697548913868802,13686759783,152587890625
0.480224609375,0.089716255562137595,13689614191,152587890625
0.485595703125,0.089871583051776005,13713315285,152587890625
0.490966796875,0.0900739234332672,13744189977,152587890625
0.496337890625,0.090085684497612797,13745984573,152587890625
0.498291015625,0.090085864315289602,13746012011,152587890625
0.49853515625,0.090687435695718396,13837804519,152587890625
0.498779296875,0.090687926088499196,13837879347,152587890625
0.500244140625,0.090688368351641596,13837946831,152587890625
0.50048828125,0.091278152348467201,13927940727,152587890625
0.500732421875,0.091278152348467201,13927940727,152587890625
0.50146484375,0.091280897022361598,13928359531,152587890625
0.5068359375,0.091289096336179196,13929610647,152587890625
0.51220703125,0.091403576691916802,13947078963,152587890625
0.517578125,0.091470137963315198,13957235407,152587890625
0.522705078125,0.091616779049369601,13979611061,152587890625
0.528076171875,0.091623049114419194,13980567797,152587890625
0.529541015625,0.0916298283155456,13981602221,152587890625
0.52978515625,0.091833895806566396,14012740449,152587890625
0.530029296875,0.0918339038806016,14012741681,152587890625
0.533447265625,0.091834120123187202,14012774677,152587890625
0.538818359375,0.091963542083993599,14032522901,152587890625
0.541015625,0.091963741916364805,14032553393,152587890625
0.541259765625,0.10995660974325761,16778047141,152587890625
0.54150390625,0.10995660974325761,16778047141,152587890625
0.5439453125,0.10998480365813761,16782349191,152587890625
0.54931640625,0.1100682581704704,16795083339,152587890625
0.5546875,0.1100843169808384,16797533719,152587890625
0.55908203125,0.11017031512883201,16810655995,152587890625
0.559326171875,0.1138330363691008,17369542903,152587890625
0.5595703125,0.1138330363691008,17369542903,152587890625
0.56000000000000005,0.1138332888137728,17369581423,152587890625
0.565185546875,0.113866647109632,17374671495,152587890625
0.570556640625,0.1139710009475072,17390594627,152587890625
0.575439453125,0.1140012993282048,17395217793,152587890625
0.57568359375,0.1153602017624064,17602569849,152587890625
0.575927734375,0.11536020881408,17602570925,152587890625
0.5810546875,0.11538482519736321,17606327087,152587890625
0.58642578125,0.115433654616064,17613777865,152587890625
0.58837890625,0.1154515524583424,17616508859,152587890625
0.588623046875,0.1348265599238144,20572900379,152587890625
0.5888671875,0.1348265905160192,20572905047,152587890625
0.589111328125,0.13482678720266239,20572935059,152587890625
0.58935546875,0.13509364586250239,20613654459,152587890625
0.589599609375,0.1350936500568064,20613655099,152587890625
0.591796875,0.13512945908449281,20619119123,152587890625
0.59716796875,0.1351572779106304,20623363939,152587890625
0.602294921875,0.13516478243799041,20624509039,152587890625
0.606689453125,0.13523437350420481,20635127793,152587890625
0.60693359375,0.13565064876523519,20698646357,152587890625
0.607177734375,0.13565064887009279,20698646373,152587890625
0.607666015625,0.13565064960409601,20698646485,152587890625
0.613037109375,0.13574548465254399,20713117165,152587890625
0.617919921875,0.13585463621058561,20729772371,152587890625
0.61803398874989479,0.48724690042224639,74347976749,152587890625
0.6181640625,0.48730389946695679,74356674113,152587890625
0.623291015625,0.48730619844362238,74357024909,152587890625
0.624755859375,0.4873078990635008,74357284403,152587890625
0.625,0.48752046369013757,74389719191,152587890625
0.625244140625,0.48752046494842882,74389719383,152587890625
0.628662109375,0.48766790890291201,74412217545,152587890625
0.634033203125,0.48785340771205121,74440522417,152587890625
0.635986328125,0.48785423645409282,74440648873,152587890625
0.63623046875,0.48937684362199041,74672980289,152587890625
0.636474609375,0.48937685861662722,74672982577,152587890625
0.639404296875,0.48948900709662718,74690095077,152587890625
0.64453125,0.48952437670543358,74695492051,152587890625
0.64990234375,0.48961480228208643,74709289899,152587890625
0.65234375,0.4897095040565248,74723740243,152587890625
0.652587890625,0.50291282330910725,76738406877,152587890625
0.65283203125,0.50291282330910725,76738406877,152587890625
0.654296875,0.50291312736993277,76738453273,152587890625
0.654541015625,0.503547628781568,76835270505,152587890625
0.65478515625,0.50354777332776957,76835292561,152587890625
0.6552734375,0.50356738589327354,76838285201,152587890625
0.660400390625,0.50358955413995521,76841667807,152587890625
0.665771484375,0.50370811576319996,76859758875,152587890625
0.670654296875,0.50377329489346556,76869704421,152587890625
0.6708984375,0.50458138506035199,76993009195,152587890625
0.671142578125,0.50458138532249597,76993009235,152587890625
0.67236328125,0.5045817114558464,76993058999,152587890625
0.672607421875,0.50520507599421438,77088176879,152587890625
0.6728515625,0.50520510157946885,77088180783,152587890625
0.676513671875,0.5052291657302016,77091852681,152587890625
0.679443359375,0.50531445011251197,77104866045,152587890625
0.6796875,0.50566396623585275,77158197973,152587890625
0.679931640625,0.50566416921395196,77158228945,152587890625
0.681640625,0.50566430815027197,77158250145,152587890625
0.68359375,0.50568745806069759,77161782541,152587890625
0.683837890625,0.50749612009062395,77437762465,152587890625
0.68408203125,0.50749612009062395,77437762465,152587890625
0.68701171875,0.50750044002713601,77438421635,152587890625
0.688720703125,0.50750335860735996,77438866975,152587890625
0.68896484375,0.50875962589839363,77630558151,152587890625
0.689208984375,0.50876186256343037,77630899439,152587890625
0.690673828125,0.50876263995146243,77631018059,152587890625
0.69091796875,0.50989847406837763,77804332591,152587890625
0.691162109375,0.50989925913722878,77804452383,152587890625
0.6923828125,0.50991197776117758,77806393091,152587890625
0.69775390625,0.50991736928993281,77807215773,152587890625
0.702880859375,0.51008434067865605,77832693585,152587890625
0.708251953125,0.51019118772879357,77848997151,152587890625
0.713134765625,0.51033745338531844,77871315519,152587890625
0.71337890625,0.51416094870732798,78454734605,152587890625
0.713623046875,0.51416098433269763,78454740041,152587890625
0.718994140625,0.51421930443898878,78463638983,152587890625
0.72412109375,0.51433094243287036,78480673589,152587890625
0.72705078125,0.51435193981337601,78483877535,152587890625
0.727294921875,0.51454953360588795,78514027955,152587890625
0.7275390625,0.51454955324047358,78514030951,152587890625
0.7294921875,0.51455031759994885,78514147583,152587890625
0.731201171875,0.51455145024552962,78514320411,152587890625
0.7314453125,0.5174443664932864,78955744399,152587890625
0.731689453125,0.51744437220802564,78955745271,152587890625
0.73486328125,0.5175666618990592,78974405197,152587890625
0.736328125,0.51756798024744965,78974606361,152587890625
0.736572265625,0.51787929231687679,79022108813,152587890625
0.73681640625,0.51787929391595522,79022109057,152587890625
0.73999999999999999,0.51789281019166722,79024171477,152587890625
0.742431640625,0.51789951541575685,79025194613,152587890625
0.74267578125,0.58525846542090243,89303354709,152587890625
0.742919921875,0.58525902445608957,89303440011,152587890625
0.745361328125,0.58529450854318077,89308854453,152587890625
0.74755859375,0.58530145166295044,89309913889,152587890625
0.747802734375,0.58594144638074885,89407569333,152587890625
0.748046875,0.5859795083264,89413377125,152587890625
0.74951171875,0.58598005232762884,89413460133,152587890625
0.749755859375,0.586625465483264,89511942365,152587890625
0.75,0.58662602246062079,89512027353,152587890625
0.75048828125,0.58662603001036795,89512028505,152587890625
0.755859375,0.58667389978542084,89519332853,152587890625
0.760986328125,0.58678448005447681,89536206063,152587890625
0.766357421875,0.58686622184898563,89548678871,152587890625
0.771728515625,0.58704042113761279,89575259573,152587890625
0.77685546875,0.58710598035046402,89585263115,152587890625
0.777099609375,0.59908969097461762,91413832241,152587890625
0.77734375,0.59908969674178558,91413833121,152587890625
0.77880859375,0.59912683615027196,91419500145,152587890625
0.779052734375,0.59956786700615683,91486796113,152587890625
0.779296875,0.59956787854049276,91486797873,152587890625
0.7822265625,0.59966076876881924,91500971797,152587890625
0.785888671875,0.59983263846236157,91527197031,152587890625
0.7861328125,0.6000324348411904,91557683539,152587890625
0.786376953125,0.600032528007168,91557697755,152587890625
0.78759765625,0.60006670286847996,91562912425,152587890625
0.7900390625,0.60007387187773442,91564006329,152587890625
0.790283203125,0.61189828801331203,93368269045,152587890625
0.79052734375,0.61189844155105277,93368292473,152587890625
0.79296875,0.61193267996917755,93373516841,152587890625
0.795166015625,0.61193708223201282,93374188573,152587890625
0.79541015625,0.61228095734415355,93426659751,152587890625
0.795654296875,0.6122809604636672,93426660227,152587890625
0.797119140625,0.61228396146196484,93427118143,152587890625
0.79736328125,0.61251702745333758,93462681191,152587890625
0.797607421875,0.61251714041118721,93462698427,152587890625
0.7978515625,0.61251715359703041,93462700439,152587890625
0.798095703125,0.61282625587118078,93509865703,152587890625
0.79833984375,0.61282876563783684,93510248663,152587890625
0.803466796875,0.61296434407669764,93530936291,152587890625
0.808349609375,0.61317555524075518,93563164557,152587890625
0.80859375,0.61484464274800643,93817847099,152587890625
0.808837890625,0.6148448291848192,93817875547,152587890625
0.814208984375,0.61492155924479996,93829583625,152587890625
0.815185546875,0.61492171063295997,93829606725,152587890625
0.8154296875,0.61526307867852803,93881695355,152587890625
0.815673828125,0.61526345291530238,93881752459,152587890625
0.819580078125,0.61530923036180485,93888737543,152587890625
0.824462890625,0.61548565635399677,93915658013,152587890625
0.82470703125,0.61573381680660477,93953524293,152587890625
0.824951171875,0.61573381680660477,93953524293,152587890625
0.826416015625,0.61575922441912323,93957401187,152587890625
0.82666015625,0.61762403330293758,94241948441,152587890625
0.826904296875,0.61762474908712961,94242057661,152587890625
0.830078125,0.61763498831380481,94243620043,152587890625
0.83544921875,0.61777879766794241,94265563609,152587890625
0.837646484375,0.61779905352171516,94268654407,152587890625
0.837890625,0.62970801686446076,96085818003,152587890625
0.838134765625,0.62970802339184639,96085818999,152587890625
0.84033203125,0.62971333710315525,96086629807,152587890625
0.840576171875,0.62997384647802879,96126380383,152587890625
0.8408203125,0.62997424105717759,96126440591,152587890625
0.8447265625,0.63020096005734405,96161035165,152587890625
0.844970703125,0.63067220864532481,96232941993,152587890625
0.84521484375,0.63067220888125441,96232942029,152587890625
0.845947265625,0.63072586797547525,96241129757,152587890625
0.849609375,0.63073568981647365,96242628451,152587890625
0.849853515625,0.6312191602393088,96316400183,152587890625
0.85009765625,0.6312191602393088,96316400183,152587890625
0.851318359375,0.63122224140124161,96316870331,152587890625
0.85400390625,0.63147012780851197,96354694795,152587890625
0.854248046875,0.71790275613818877,109543267233,152587890625
0.8544921875,0.7179559832977408,109551389053,152587890625
0.856689453125,0.71795984222781439,109551977879,152587890625
0.858642578125,0.71799561833021441,109557436879,152587890625
0.85888671875,0.71833641302753282,109609438023,152587890625
0.859130859375,0.71833654029844485,109609457443,152587890625
0.86083984375,0.71834013421404164,109610005831,152587890625
0.861083984375,0.71936586781163525,109766520357,152587890625
0.861328125,0.71936586817863679,109766520413,152587890625
0.86181640625,0.71936597563146243,109766536809,152587890625
0.8671875,0.7194084981014528,109773025223,152587890625
0.867431640625,0.76581275284930561,116853752571,152587890625
0.86767578125,0.7658134866952192,116853864547,152587890625
0.87255859375,0.76605990035128324,116891464287,152587890625
0.8740234375,0.76607936745308158,116894434731,152587890625
0.874267578125,0.76926854975324155,117381065331,152587890625
0.87451171875,0.76926858577182722,117381070827,152587890625
0.8779296875,0.76933720064,117391540625,152587890625
0.879150390625,0.76933983783485438,117391943029,152587890625
0.87939453125,0.76976747837521919,117457195797,152587890625
0.879638671875,0.7697674785325056,117457195821,152587890625
0.883056640625,0.76998641441177595,117490602785,152587890625
0.88525390625,0.76999279958425604,117491577085,152587890625
0.885498046875,0.77259930377256958,117889298061,152587890625
0.8857421875,0.77259953923031044,117889333989,152587890625
0.888427734375,0.77269251274178563,117903520621,152587890625
0.890380859375,0.77269906838650881,117904520933,152587890625
0.890625,0.77305747252838397,117959209065,152587890625
0.890869140625,0.77308018413404156,117962674581,152587890625
0.893798828125,0.77308437240872963,117963313661,152587890625
0.899169921875,0.77320829752442877,117982223133,152587890625
0.8994140625,0.77340881304289277,118012819373,152587890625
0.899658203125,0.77340884077772798,118012823605,152587890625
0.901611328125,0.77342279208140796,118014952405,152587890625
0.90185546875,0.78163579113963522,119268156607,152587890625
0.902099609375,0.7816463033237504,119269760639,152587890625
0.903564453125,0.78165580297666559,119271210171,152587890625
0.90380859375,0.78263064984944641,119419959999,152587890625
0.904052734375,0.78263280302161919,119420288547,152587890625
0.904296875,0.78263280302161919,119420288547,152587890625
0.90966796875,0.78268603936931835,119428411769,152587890625
0.910400390625,0.78268617293168641,119428432149,152587890625
0.91064453125,0.78321161310699516,119508607957,152587890625
0.910888671875,0.78321161884794877,119508608833,152587890625
0.914794921875,0.78325663640453125,119515477967,152587890625
0.9150390625,0.79113962724392961,120718326911,152587890625
0.915283203125,0.79114002011914242,120718386859,152587890625
0.919677734375,0.79127069141893125,120738325717,152587890625
0.919921875,0.79516393061089286,121332386873,152587890625
0.92000000000000004,0.79516393061089286,121332386873,152587890625
0.920166015625,0.79516393323233281,121332387273,152587890625
0.921630859375,0.79516668771041277,121332807573,152587890625
0.921875,0.795910780780544,121446347165,152587890625
0.922119140625,0.79591078114754565,121446347221,152587890625
0.925537109375,0.79602359639080955,121463561461,152587890625
0.930908203125,0.79619304552529924,121489417347,152587890625
0.932861328125,0.79621252501340156,121492389681,152587890625
0.93310546875,0.79902984199864324,121922278137,152587890625
0.933349609375,0.79903045940019202,121922372345,152587890625
0.936279296875,0.79919996224798717,121948236427,152587890625
0.93994140625,0.79936511353159678,121973436513,152587890625
0.93999999999999995,0.79982534692044804,122043662555,152587890625
0.940185546875,0.79982581794078722,122043734427,152587890625
0.94140625,0.79986210519777279,122049271423,152587890625
0.944091796875,0.79995271668695045,122063097639,152587890625
0.9443359375,0.96503069759897597,147251998535,152587890625
0.944580078125,0.96503304562278402,147252356815,152587890625
0.94677734375,0.96507601414389765,147258913291,152587890625
0.94921875,0.96520889852887037,147279189839,152587890625
0.949462890625,0.96961340324577283,147951263923,152587890625
0.94970703125,0.96967456794214402,147960596915,152587890625
0.9521484375,0.96967903460065275,147961278473,152587890625
0.9560546875,0.96979075080519683,147978325013,152587890625
0.956298828125,0.97005991110246403,148019395615,152587890625
0.95654296875,0.97005992407859198,148019397595,152587890625
0.95751953125,0.97006145181450243,148019630709,152587890625
0.9580078125,0.97006279635107839,148019835869,152587890625
0.958251953125,0.97069382414499839,148116123069,152587890625
0.95849609375,0.97069612110315517,148116473557,152587890625
0.96240234375,0.97072082527846404,148120243115,152587890625
0.962646484375,0.98098402673950724,149686283377,152587890625
0.962890625,0.98098487330734085,149686412553,152587890625
0.968017578125,0.98107725940654078,149700509553,152587890625
0.96923828125,0.98108239176663037,149701292689,152587890625
0.969482421875,0.98155778010644479,149773831193,152587890625
0.9697265625,0.98155780925685765,149773835641,152587890625
0.973388671875,0.98172679728005119,149799621167,152587890625
0.974365234375,0.9817281592492032,149799828987,152587890625
0.974609375,0.9823045853446144,149887784629,152587890625
0.974853515625,0.98232308416512004,149890607325,152587890625
0.976318359375,0.98237465576734717,149898476527,152587890625
0.9765625,0.9827130170605568,149950106363,152587890625
0.976806640625,0.98271395328163835,149950249219,152587890625
0.978515625,0.98274253925908484,149954611093,152587890625
0.978759765625,0.98417523674972163,150173223381,152587890625
0.97900390625,0.98417523994787837,150173223869,152587890625
0.98046875,0.98417671218790403,150173448515,152587890625
0.980712890625,0.98844533925478395,150824789315,152587890625
0.98095703125,0.98844575197429763,150824852291,152587890625
0.98388671875,0.98857304288788483,150844275343,152587890625
0.985595703125,0.98858027360583678,150845378663,152587890625
0.98583984375,0.98880368837263355,150879469051,152587890625
0.986083984375,0.98882230345400324,150882309487,152587890625
0.9892578125,0.98893311561564157,150899218081,152587890625
0.99169921875,0.98897266449448962,150905252761,152587890625
0.991943359375,0.9980739772940288,152294002883,152587890625
0.9921875,0.99807410598051838,152294022519,152587890625
0.99462890625,0.99826570986127361,152323258951,152587890625
0.996826171875,0.99830537477816317,152329311337,152587890625
0.9970703125,0.99949116877045763,152510249141,152587890625
0.997314453125,0.99952731384053761,152515764441,152587890625
0.998779296875,0.99953119498731524,152516356657,152587890625
0.9990234375,0.99999227018608638,152586711149,152587890625
0.999267578125,0.99999288043110401,152586804265,152587890625
0.999755859375,0.99999853894041602,152587667685,152587890625
1,1,152587890625,152587890625


==> cdf/cdf_full5_L18.csv <==
tau,fraction_below_tau,count_below_tau,total_count
0,0,0,3814697265625
9.9999999999999998e-13,0.023752698245152769,90609353047,3814697265625
0.0001,0.023752698253279234,90609353078,3814697265625
0.000244140625,0.023752698253279234,90609353078,3814697265625
0.0009765625,0.023752698253279234,90609353078,3814697265625
0.001,0.023752698253279234,90609353078,3814697265625
0.001220703125,0.023752698253279234,90609353078,3814697265625
0.004150390625,0.023752698410565633,90609353678,3814697265625
0.009521484375,0.023753583699689471,90612730788,3814697265625
0.009765625,0.023753583699689471,90612730788,3814697265625
0.01,0.023753583699689471,90612730788,3814697265625
0.010009765625,0.023753583699689471,90612730788,3814697265625
0.0146484375,0.023753584264347649,90612732942,3814697265625
0.019775390625,0.023754911786205184,90617797036,3814697265625
0.02,0.023754911786205184,90617797036,3814697265625
0.02001953125,0.023754911786205184,90617797036,3814697265625
0.025000000000000001,0.02375588950573056,90621526740,3814697265625
0.02978515625,0.023756008952168447,90621982392,3814697265625
0.029999999999999999,0.023756008952168447,90621982392,3814697265625
0.030029296875,0.023756008952168447,90621982392,3814697265625
0.035400390625,0.023764520741109761,90654452290,3814697265625
0.04052734375,0.023764552378744832,90654572978,3814697265625
0.0458984375,0.023764664378195969,90655000222,3814697265625
0.0498046875,0.02381181949627597,90834882722,3814697265625
0.050000000000000003,0.02381181949627597,90834882722,3814697265625
0.050048828125,0.02381181949627597,90834882722,3814697265625
0.051025390625,0.023811819580162048,90834883042,3814697265625
0.056396484375,0.023811986782420993,90835520868,3814697265625
0.0615234375,0.023812692055162881,90838211270,3814697265625
0.06689453125,0.023812704482361342,90838258676,3814697265625
0.072265625,0.023813781080506368,90842365572,3814697265625
0.07763671875,0.023817804986712064,90857715556,3814697265625
0.082763671875,0.023869054644125694,91053217484,3814697265625
0.088134765625,0.023873070828093441,91068538010,3814697265625
0.090087890625,0.023873174216638465,91068932406,3814697265625
0.09033203125,0.044327205369020413,169094869114,3814697265625
0.090576171875,0.044327206103023618,169094871914,3814697265625
0.093505859375,0.044327655978303487,169096588052,3814697265625
0.098876953125,0.044467675768291325,169630721162,3814697265625
0.099853515625,0.044467676434137085,169630723702,3814697265625
0.10000000000000001,0.044467676720398336,169630724794,3814697265625
0.10009765625,0.044467676720398336,169630724794,3814697265625
0.10400390625,0.04446794268750643,169631739378,3814697265625
0.109375,0.044557860721917954,169974749458,3814697265625
0.11474609375,0.044563154839535615,169994944914,3814697265625
0.12,0.044603980017827838,170150680610,3814697265625
0.125244140625,0.044604858693582848,170154032492,3814697265625
0.12646484375,0.044632487435960322,170259427780,3814697265625
0.126708984375,0.04511743319788749,172109349052,3814697265625
0.126953125,0.045117743629860867,172110533256,3814697265625
0.130615234375,0.045119016521957378,172115388954,3814697265625
0.135986328125,0.045148305084645374,172227115954,3814697265625
0.14111328125,0.045310042746388481,172844096170,3814697265625
0.146484375,0.045579504710057984,173872011986,3814697265625
0.15185546875,0.045603611575582723,173963972380,3814697265625
0.1572265625,0.045755346513821696,174542795234,3814697265625
0.162353515625,0.045774402357821438,174615487510,3814697265625
0.167724609375,0.04579698330619085,174701626992,3814697265625
0.173095703125,0.045798164164771837,174706131610,3814697265625
0.178466796875,0.04580612243141427,174736489988,3814697265625
0.18359375,0.04586055803076608,174944145320,3814697265625
0.18896484375,0.045982874031095806,175410743832,3814697265625
0.1943359375,0.04608809683596083,175812136978,3814697265625
0.19970703125,0.046369702681247744,176886378026,3814697265625
0.204833984375,0.046370390581182461,176889002156,3814697265625
0.210205078125,0.046374558888361984,176904902986,3814697265625
0.214599609375,0.046472651828887553,177279097858,3814697265625
0.21484375,0.052099111674445822,198742338846,3814697265625
0.215087890625,0.052099112478703614,198742341914,3814697265625
0.215576171875,0.052101825435795453,198752691024,3814697265625
0.220703125,0.052105480983019523,198766635830,3814697265625
0.22607421875,0.052117171355516925,198811231062,3814697265625
0.2314453125,0.052152948045119489,198947708302,3814697265625
0.23681640625,0.052519116475990016,200344530014,3814697265625
0.241943359375,0.0525206150709248,200350246700,3814697265625
0.247314453125,0.052630178772811773,200768199054,3814697265625
0.25244140625,0.052754115241443328,201240979162,3814697265625
0.2578125,0.052763146548936705,201275430866,3814697265625
0.262939453125,0.05278101551238349,201343595552,3814697265625
0.268310546875,0.052796110069039101,201401176716,3814697265625
0.273681640625,0.052936931153018882,201938366520,3814697265625
0.279052734375,0.052962294382460931,202035119562,3814697265625
0.280517578125,0.052963812559028225,202040910946,3814697265625
0.28076171875,0.053472381933977603,203980949150,3814697265625
0.281005859375,0.05347241856388301,203981088882,3814697265625
0.2841796875,0.053499690189586432,204085121878,3814697265625
0.28955078125,0.053623893037940733,204558918144,3814697265625
0.294921875,0.053634705563058174,204600164654,3814697265625
0.296630859375,0.053641766455214082,204627099820,3814697265625
0.296875,0.054228789969813507,206866416816,3814697265625
0.297119140625,0.054228790790848511,206866419948,3814697265625
0.300048828125,0.054369464900648957,207403049090,3814697265625
0.305419921875,0.054374713641664511,207423071448,3814697265625
0.310791015625,0.054471690831265789,207793010068,3814697265625
0.316162109375,0.054485028931108861,207843890881,3814697265625
0.3212890625,0.054527429126914051,208005634792,3814697265625
0.326171875,0.054552676939071489,208101947552,3814697265625
0.326416015625,0.064569301566226436,246312338128,3814697265625
0.32666015625,0.064576302268022787,246339043686,3814697265625
0.33203125,0.064791080829714437,247158358878,3814697265625
0.33740234375,0.064799411827900416,247190139114,3814697265625
0.33935546875,0.064817720253743105,247259980216,3814697265625
0.339599609375,0.069333451406311419,264486127496,3814697265625
0.33984375,0.069334534359875591,264490258636,3814697265625
0.342529296875,0.069364402212569093,264604195452,3814697265625
0.347900390625,0.06941257095027098,264787944604,3814697265625
0.349853515625,0.06941267548700672,264788343380,3814697265625
0.34999999999999998,0.069412676305944582,264788346504,3814697265625
0.35009765625,0.06941789199112601,264808242764,3814697265625
0.35302734375,0.069425795728670719,264838393130,3814697265625
0.353271484375,0.069425797943263229,264838401578,3814697265625
0.353515625,0.069931363228712962,266766980090,3814697265625
0.353759765625,0.069932307072942082,266770580570,3814697265625
0.3583984375,0.069952120175984636,266846161560,3814697265625
0.363525390625,0.069990334048763911,266991935916,3814697265625
0.364501953125,0.069990507697143808,266992598332,3814697265625
0.36474609375,0.070582870193733632,269252281928,3814697265625
0.364990234375,0.070582888874115068,269252353188,3814697265625
0.368896484375,0.07058932359076249,269276899684,3814697265625
0.374267578125,0.070706141528063995,269722524750,3814697265625
0.379638671875,0.070739489835188227,269849738446,3814697265625
0.384765625,0.070780753515905029,270007146896,3814697265625
0.386962890625,0.070782770438733822,270014840846,3814697265625
0.38720703125,0.071592693588295675,273104452470,3814697265625
0.387451171875,0.071592695739973636,273104460678,3814697265625
0.39013671875,0.071788024056250371,273849579072,3814697265625
0.3955078125,0.071845246281973765,274067864540,3814697265625
0.400634765625,0.071862610634473467,274134104288,3814697265625
0.405029296875,0.071883601645404166,274214178640,3814697265625
0.4052734375,0.07225196118068429,275619358752,3814697265625
0.405517578125,0.072251962225065983,275619362736,3814697265625
0.406005859375,0.072252125494640634,275619985560,3814697265625
0.411376953125,0.072275211763843078,275708052688,3814697265625
0.416259765625,0.072411677971185667,276228629956,3814697265625
0.41650390625,0.073308872833499142,279651156744,3814697265625
0.416748046875,0.073308977313611773,279651555304,3814697265625
0.421875,0.073520117039759358,280456989440,3814697265625
0.42724609375,0.073725973979725828,281242271346,3814697265625
0.4326171875,0.073784841370337279,281466832620,3814697265625
0.43798828125,0.073807642619281411,281553812482,3814697265625
0.443115234375,0.074073794848751623,282569102664,3814697265625
0.448486328125,0.074268106512924675,283310342838,3814697265625
0.453857421875,0.074437940067434497,283958206434,3814697265625
0.459228515625,0.074479034306658309,284114968516,3814697265625
0.4638671875,0.074588240458285063,284531556924,3814697265625
0.464111328125,0.07612408980727399,290390357236,3814697265625
0.46435546875,0.076124323219243006,290391247632,3814697265625
0.4697265625,0.076234976036651012,290813354632,3814697265625
0.470947265625,0.076239887130951686,290832088970,3814697265625
0.47119140625,0.076805767495155705,292990751248,3814697265625
0.471435546875,0.076805768170962949,292990753826,3814697265625
0.47509765625,0.076947334557073407,293530786732,3814697265625
0.480224609375,0.076999537608097787,293729925568,3814697265625
0.485595703125,0.077360533635858431,295107016128,3814697265625
0.490966796875,0.077626184448344057,296120393556,3814697265625
0.496337890625,0.077669316597121021,296284929646,3814697265625
0.498291015625,0.077671359643123716,296292723248,3814697265625
0.49853515625,0.078306427773911044,298715315910,3814697265625
0.498779296875,0.078310657741029382,298731451954,3814697265625
0.500244140625,0.078313044206682114,298740555598,3814697265625
0.50048828125,0.079392465639440385,302858221586,3814697265625
0.500732421875,0.079392468334280708,302858231866,3814697265625
0.50146484375,0.07940106464211763,302891024178,3814697265625
0.5068359375,0.079432777466380292,303011999002,3814697265625
0.51220703125,0.07967198556769485,303924505492,3814697265625
0.517578125,0.07984917015009689,304600411034,3814697265625
0.522705078125,0.08018277461812838,305873011086,3814697265625
0.528076171875,0.080207213496893442,305966238010,3814697265625
0.533447265625,0.080595256816435201,307446505800,3814697265625
0.538818359375,0.080929161706733574,308720251872,3814697265625
0.541015625,0.080932797249224697,308734120366,3814697265625
0.541259765625,0.10327726625862452,393971505198,3814697265625
0.54150390625,0.10327726650713702,393971506146,3814697265625
0.5439453125,0.10335270928803431,394259297516,3814697265625
0.54931640625,0.10348757686157312,394773776480,3814697265625
0.5546875,0.1035376502023127,394964791116,3814697265625
0.55908203125,0.10378559607642522,395910629564,3814697265625
0.559326171875,0.10846904921253478,413776585436,3814697265625
0.5595703125,0.10846907608648909,413776687952,3814697265625
0.56000000000000005,0.10847251405786316,413789802772,3814697265625
0.565185546875,0.10857097215973785,414165390624,3814697265625
0.570556640625,0.1088625209025495,415277560816,3814697265625
0.575439453125,0.10895313647593062,415623231796,3814697265625
0.57568359375,0.11082548379123712,422765669980,3814697265625
0.575927734375,0.11082561903027814,422766185876,3814697265625
0.5810546875,0.1109156035601367,423109449616,3814697265625
0.58642578125,0.11104317839979315,423596109008,3814697265625
0.58837890625,0.11110551921885184,423833920360,3814697265625
0.588623046875,0.13287875316652442,506892216364,3814697265625
0.5888671875,0.13287904874646733,506893343912,3814697265625
0.591796875,0.1332934792057979,508474270652,3814697265625
0.59716796875,0.13337288710029313,508777187730,3814697265625
0.602294921875,0.13340784823369728,508910553870,3814697265625
0.606689453125,0.13359391518752767,509620342970,3814697265625
0.60693359375,0.13450729821936025,513104622724,3814697265625
0.607177734375,0.13450731417658982,513104683596,3814697265625
0.607666015625,0.1345073487282176,513104815400,3814697265625
0.613037109375,0.13470511621052825,513859238474,3814697265625
0.617919921875,0.13500260446266982,514994066096,3814697265625
0.61803398874989479,0.42837371222176562,1634116028678,3814697265625
0.6181640625,0.42839566292772452,1634199763976,3814697265625
0.623291015625,0.42841143414672589,1634259926402,3814697265625
0.624755859375,0.42841849130909698,1634286847340,3814697265625
0.625,0.42890012683927553,1636124141080,3814697265625
0.625244140625,0.42890015980440782,1636124266832,3814697265625
0.628662109375,0.42915751818323561,1637106011136,3814697265625
0.6298828125,0.42916009024421886,1637115822770,3814697265625
0.630126953125,0.42951799668578716,1638481127494,3814697265625
0.63037109375,0.42955885211759409,1638636978598,3814697265625
0.634033203125,0.42958510199826022,1638737113946,3814697265625
0.635986328125,0.42959107670671359,1638759905650,3814697265625
0.63623046875,0.43229830135257497,1649087148104,3814697265625
0.636474609375,0.43229850556589672,1649087927116,3814697265625
0.639404296875,0.4325385323932549,1650003556798,3814697265625
0.64453125,0.43264163290913177,1650396854054,3814697265625
0.64990234375,0.43285349543392049,1651205045448,3814697265625
0.65234375,0.43306824859962573,1652024263762,3814697265625
0.652587890625,0.44570615567246952,1700234053316,3814697265625
0.65283203125,0.44570616450147943,1700234086996,3814697265625
0.654296875,0.44570914446534249,1700245454656,3814697265625
0.654541015625,0.44691514361538148,1704845976316,3814697265625
0.65478515625,0.44691704488709327,1704853229092,3814697265625
0.6552734375,0.44696336467597719,1705029925064,3814697265625
0.660400390625,0.4470503309306757,1705361674998,3814697265625
0.665771484375,0.44735276542800689,1706515371048,3814697265625
0.670654296875,0.4475534073890079,1707280759388,3814697265625
0.6708984375,0.44859502134873291,1711254201312,3814697265625
0.671142578125,0.44859503635804981,1711254258568,3814697265625
0.67236328125,0.44859761004904447,1711264076420,3814697265625
0.672607421875,0.44965695196024014,1715305145112,3814697265625
0.6728515625,0.44965724298936322,1715306255300,3814697265625
0.676513671875,0.44972503472013314,1715564860230,3814697265625
0.679443359375,0.4498921584548905,1716202386684,3814697265625
0.6796875,0.45051073523613694,1718562069840,3814697265625
0.679931640625,0.45051236861136079,1718568300672,3814697265625
0.681640625,0.45051385390196325,1718573966606,3814697265625
0.68359375,0.45057367506209994,1718802166222,3814697265625
0.683837890625,0.4542208596241285,1732715071198,3814697265625
0.68408203125,0.45422085970591741,1732715071510,3814697265625
0.68701171875,0.45423865921798146,1732782971260,3814697265625
0.688720703125,0.45425050777393561,1732828169914,3814697265625
0.68896484375,0.45559540060363163,1737958528914,3814697265625
0.689208984375,0.4556084123454669,1738008164770,3814697265625
0.690673828125,0.45561238056494696,1738023302326,3814697265625
0.69091796875,0.457172820850901,1743975909618,3814697265625
0.691162109375,0.45717529226693837,1743985337322,3814697265625
0.6923828125,0.45720639977186917,1744104003036,3814697265625
0.69775390625,0.45723957099600282,1744230541214,3814697265625
0.702880859375,0.45757779318879027,1745520756488,3814697265625
0.708251953125,0.45786268585007511,1746607535744,3814697265625
0.713134765625,0.45826656898121726,1748148227620,3814697265625
0.71337890625,0.46464979370193715,1772498297508,3814697265625
0.713623046875,0.46465104848984473,1772503084144,3814697265625
0.718994140625,0.4648154523715502,1773130235182,3814697265625
0.72412109375,0.46511619754793371,1774277486984,3814697265625
0.72705078125,0.46518716929409026,1774548222710,3814697265625
0.727294921875,0.4656962637539574,1776490263954,3814697265625
0.7275390625,0.46569640329845147,1776490796274,3814697265625
0.7294921875,0.46570293402796031,1776515709030,3814697265625
0.731201171875,0.46571133895232719,1776547771272,3814697265625
0.7314453125,0.46999505903602895,1792888866562,3814697265625
0.731689453125,0.46999520155533314,1792889410230,3814697265625
0.73486328125,0.47027902425438617,1793972107904,3814697265625
0.736328125,0.47028832564989131,1794007589912,3814697265625
0.736572265625,0.47074431091972507,1795747035674,3814697265625
0.73681640625,0.47074432158898588,1795747076374,3814697265625
0.73999999999999999,0.4707925906733138,1795931208318,3814697265625
0.742431640625,0.47081018562235599,1795998327722,3814697265625
0.74267578125,0.54861437031782812,2092797738334,3814697265625
0.742919921875,0.54861658081302933,2092806170704,3814697265625
0.745361328125,0.54873170044832975,2093245317262,3814697265625
0.74755859375,0.54876065354062231,2093355764544,3814697265625
0.747802734375,0.54989090475055513,2097667330744,3814697265625
0.748046875,0.55000845705963108,2098115757216,3814697265625
0.74951171875,0.55001227159928834,2098130308530,3814697265625
0.749755859375,0.55123272652449384,2102785974596,3814697265625
0.75,0.55123633461893529,2102799738384,3814697265625
0.75048828125,0.55123640634992233,2102800012016,3814697265625
0.755859375,0.55141850602274811,2103494667140,3814697265625
0.760986328125,0.55170813273204322,2104599505356,3814697265625
0.766357421875,0.55194130606351977,2105488991026,3814697265625
0.771728515625,0.55245122630687127,2107434182384,3814697265625
0.77685546875,0.55261599884063539,2108062739718,3814697265625
0.777099609375,0.56365701142623026,2150180860238,3814697265625
0.77734375,0.56365726682264372,2150181834498,3814697265625
0.77880859375,0.56375694727158165,2150562085234,3814697265625
0.779052734375,0.56489600846816868,2154907258866,3814697265625
0.779296875,0.56489633979721321,2154908522786,3814697265625
0.7822265625,0.56510762765778944,2155714522010,3814697265625
0.785888671875,0.56533102807692082,2156566726978,3814697265625
0.7861328125,0.56575361001875046,2158178749156,3814697265625
0.786376953125,0.56575461663703042,2158182589100,3814697265625
0.78759765625,0.56585761437882776,2158575494304,3814697265625
0.7900390625,0.56588116018646217,2158665314432,3814697265625
0.790283203125,0.57965480950995352,2211207616844,3814697265625
0.79052734375,0.57965635050930175,2211213495290,3814697265625
0.79296875,0.57979563722250649,2211744831934,3814697265625
0.795166015625,0.57981572201683351,2211821449344,3814697265625
0.79541015625,0.58035995222789327,2213897522842,3814697265625
0.795654296875,0.58036000504466634,2213897724322,3814697265625
0.797119140625,0.58036932303703248,2213933269642,3814697265625
0.79736328125,0.58099759452415589,2216329935166,3814697265625
0.797607421875,0.5809991829872968,2216335994672,3814697265625
0.79833984375,0.58135990061341081,2217712023214,3814697265625
0.803466796875,0.58160860202113429,2218660743794,3814697265625
0.803955078125,0.58160976898136474,2218665195394,3814697265625
0.80419921875,0.5819810703972762,2220081597890,3814697265625
0.804443359375,0.58198215079231486,2220085719270,3814697265625
0.808349609375,0.58217600159108296,2220825201382,3814697265625
0.80859375,0.58455856527284633,2229913960544,3814697265625
0.808837890625,0.58456027524130405,2229920483556,3814697265625
0.814208984375,0.58480918463302856,2230869997532,3814697265625
0.815185546875,0.58481053152627915,2230875135522,3814697265625
0.8154296875,0.58554838746975435,2233689832572,3814697265625
0.815673828125,0.58555057020443035,2233698159044,3814697265625
0.819580078125,0.58564365014322384,2234053230832,3814697265625
0.824462890625,0.58608749572574415,2235746367362,3814697265625
0.82470703125,0.58667866707827099,2238001507104,3814697265625
0.824951171875,0.58667867204222979,2238001526040,3814697265625
0.826416015625,0.58676028787130363,2238312865720,3814697265625
0.82666015625,0.59027540829588687,2251721985992,3814697265625
0.826904296875,0.59027838744762773,2251733350554,3814697265625
0.830078125,0.59032995539347044,2251930066656,3814697265625
0.83544921875,0.5906104062768579,2252999901874,3814697265625
0.837646484375,0.59067981317747509,2253264668188,3814697265625
0.837890625,0.60595939667083265,2311551653560,3814697265625
0.838134765625,0.60595965467715174,2311552637776,3814697265625
0.84033203125,0.60598668880982831,2311655764808,3814697265625
0.840576171875,0.60660660060448357,2314020540636,3814697265625
0.8408203125,0.60660898206004021,2314029625168,3814697265625
0.8447265625,0.60707220239994064,2315796670532,3814697265625
0.844970703125,0.60821853872429466,2320169596574,3814697265625
0.84521484375,0.6082185680624026,2320169708490,3814697265625
0.845947265625,0.60831059921181085,2320520779464,3814697265625
0.849609375,0.60835479640866819,2320689378390,3814697265625
0.849853515625,0.60897959624887499,2323072800632,3814697265625
0.85009765625,0.60897962021407948,2323072892052,3814697265625
0.851318359375,0.60899623738173025,2323136281516,3814697265625
0.8515625,0.60899624865916513,2323136324536,3814697265625
0.851806640625,0.60941990925330025,2324752461446,3814697265625
0.85205078125,0.60941995053888309,2324752618938,3814697265625
0.85400390625,0.60961620510008929,2325501270676,3814697265625
0.854248046875,0.67958221366650473,2592400412241,3814697265625
0.8544921875,0.67974010082610381,2593002703957,3814697265625
0.856689453125,0.67975586347981209,2593062833709,3814697265625
0.858642578125,0.67986403757994807,2593475485153,3814697265625
0.85888671875,0.68041786395013937,2595588165093,3814697265625
0.859130859375,0.68042071694298312,2595599048397,3814697265625
0.86083984375,0.68043914677610084,2595669352631,3814697265625
0.861083984375,0.68162355067643499,2600187494951,3814697265625
0.861328125,0.68162358428749004,2600187623167,3814697265625
0.86181640625,0.68162516525907968,2600193654095,3814697265625
0.8671875,0.68177306684725658,2600757853879,3814697265625
0.867431640625,0.73566014021487824,2806320725307,3814697265625
0.86767578125,0.7356641866864394,2806336161371,3814697265625
0.87255859375,0.73615441991276953,2808206252719,3814697265625
0.8740234375,0.73623944673964847,2808530604323,3814697265625
0.874267578125,0.74033975129617202,2824172024903,3814697265625
0.87451171875,0.74034000752463058,2824173002337,3814697265625
0.8779296875,0.74057422067387602,2825066454597,3814697265625
0.879150390625,0.74058327759912956,2825101004025,3814697265625
0.87939453125,0.74119915419703708,2827450386799,3814697265625
0.879638671875,0.74119919317470417,2827450535487,3814697265625
0.881103515625,0.74121685593725339,2827517913579,3814697265625
0.88134765625,0.74167984033549517,2829284058897,3814697265625
0.881591796875,0.74167984629874684,2829284081645,3814697265625
0.883056640625,0.74173821663654704,2829506746813,3814697265625
0.88525390625,0.74176990421319677,2829627625325,3814697265625
0.885498046875,0.74638200810530408,2847221405431,3814697265625
0.8857421875,0.74638345193363864,2847226913199,3814697265625
0.888427734375,0.74666511889570197,2848301387389,3814697265625
0.890380859375,0.74668947583926271,2848394301755,3814697265625
0.890625,0.74727530716436885,2850629070909,3814697265625
0.890869140625,0.74737885156134087,2851024061437,3814697265625
0.893798828125,0.74740048978116613,2851106604695,3814697265625
0.899169921875,0.74774511011679434,2852421226947,3814697265625
0.8994140625,0.74822201785266995,2854240485583,3814697265625
0.899658203125,0.74822228054612383,2854241487679,3814697265625
0.901611328125,0.74828255273392541,2854471407829,3814697265625
0.90185546875,0.75776485516351899,2890643520979,3814697265625
0.902099609375,0.75780023514536343,2890778484899,3814697265625
0.903564453125,0.75783314048155648,2890904008795,3814697265625
0.90380859375,0.75983479698069911,2898539722369,3814697265625
0.904052734375,0.75984241911319761,2898568798497,3814697265625
0.904296875,0.75984242179126071,2898568808713,3814697265625
0.90966796875,0.76002851652239356,2899278703775,3814697265625
0.910400390625,0.76002984718001765,2899283779831,3814697265625
0.91064453125,0.76132901192702362,2904239700039,3814697265625
0.910888671875,0.76132909223955658,2904240006407,3814697265625
0.914794921875,0.76149126683820034,2904858653405,3814697265625
0.9150390625,0.7733435210706453,2950071415217,3814697265625
0.915283203125,0.77334787266419103,2950088015229,3814697265625
0.919677734375,0.77363547805292954,2951185142719,3814697265625
0.919921875,0.77786606042428208,2967323533723,3814697265625
0.92000000000000004,0.77786606184929685,2967323539159,3814697265625
0.920166015625,0.77786610092657871,2967323688227,3814697265625
0.921630859375,0.77788053718355143,2967378758177,3814697265625
0.921875,0.77935848762716975,2973016691693,3814697265625
0.922119140625,0.77935858412342474,2973017059797,3814697265625
0.925537109375,0.77966025437976982,2974167840499,3814697265625
0.930908203125,0.78006005850308613,2975692972195,3814697265625
0.932861328125,0.78014233529365296,2976006833243,3814697265625
0.93310546875,0.78538219319695768,2995995304859,3814697265625
0.933349609375,0.78538472740959031,2996004972113,3814697265625
0.936279296875,0.78582659209258598,2997690552111,3814697265625
0.93994140625,0.78611514228657353,2998791283747,3814697265625
0.93999999999999995,0.78712941685479831,3002660434169,3814697265625
0.940185546875,0.78713192012238031,3002669983377,3814697265625
0.94140625,0.78721716312840606,3002995159639,3814697265625
0.944091796875,0.78747575736362596,3003981618361,3814697265625
0.9443359375,0.94988545147037284,3623525434381,3814697265625
0.944580078125,0.94989356013531956,3623556366483,3814697265625
0.94677734375,0.9499994226994708,3623960200117,3814697265625
0.947021484375,0.95039382058722921,3625464708661,3814697265625
0.947265625,0.95039465668293432,3625467898113,3814697265625
0.94921875,0.95041049459713633,3625528314961,3814697265625
0.949462890625,0.95556777042431185,3645201760957,3814697265625
0.94970703125,0.95574054757702043,3645860853489,3814697265625
0.9521484375,0.9557750541857587,3645992485755,3814697265625
0.9560546875,0.95613485390679243,3647365012767,3814697265625
0.956298828125,0.95663097825381582,3649257576957,3814697265625
0.95654296875,0.95663110580994049,3649258063545,3814697265625
0.95751953125,0.95663875521013353,3649287243691,3814697265625
0.9580078125,0.956648362508288,3649323892625,3814697265625
0.958251953125,0.95758192051827506,3652885133813,3814697265625
0.95849609375,0.95758785456609685,3652907770409,3814697265625
0.96240234375,0.9577062072773509,3653359250173,3814697265625
0.962646484375,0.97121016154659223,3704872747599,3814697265625
0.962890625,0.97121411901397403,3704887844139,3814697265625
0.968017578125,0.97153757524813411,3706121731751,3814697265625
0.96923828125,0.97155832875555226,3706200900099,3814697265625
0.969482421875,0.97265854154250653,3710397878809,3814697265625
0.9697265625,0.9726588421335941,3710399025473,3814697265625
0.973388671875,0.97302191798511206,3711784049931,3814697265625
0.974365234375,0.97303014815170563,3711815445525,3814697265625
0.974609375,0.9737491339330191,3714558158619,3814697265625
0.974853515625,0.97381922042727631,3714825517377,3814697265625
0.976318359375,0.97390614194343117,3715157096647,3814697265625
0.9765625,0.97454856069631179,3717607729707,3814697265625
0.976806640625,0.97455522424789398,3717633149139,3814697265625
0.978515625,0.97463010554255769,3717918798609,3814697265625
0.978759765625,0.97624891468781982,3724094065429,3814697265625
0.97900390625,0.97624900211389232,3724094398933,3814697265625
0.98046875,0.97626068790306408,3724138976681,3814697265625
0.980712890625,0.98184928704357988,3745457790541,3814697265625
0.98095703125,0.9818511043736371,3745464723105,3814697265625
0.98388671875,0.98219262121056661,3746767506449,3814697265625
0.985595703125,0.98222484729285842,3746890439197,3814697265625
0.98583984375,0.9826275068647834,3748426463565,3814697265625
0.986083984375,0.98268565607730385,3748648285207,3814697265625
0.9892578125,0.98306719099938411,3750103725431,3814697265625
0.99169921875,0.98320286493363407,3750621280417,3814697265625
0.991943359375,0.9969501563647426,3803063035449,3814697265625
0.9921875,0.99695109767141787,3803066626249,3814697265625
0.99462890625,0.99745607126535374,3804992947637,3814697265625
0.996826171875,0.99754881868339607,3805346750959,3814697265625
0.9970703125,0.99897059748688688,3810770406673,3814697265625
0.997314453125,0.99906789399619178,3811141563401,3814697265625
0.998779296875,0.99908501673685812,3811206881473,3814697265625
0.9990234375,0.99996576924172287,3814566685645,3814697265625
0.999267578125,0.99996955446791369,3814581125137,3814697265625
0.999755859375,0.99998752004348312,3814649658369,3814697265625
1,1,3814697265625,3814697265625


==> cdf/cdf_full5_L2.csv <==
tau,fraction_below_tau,count_below_tau,total_count
0,0,0,25
9.9999999999999998e-13,0.64000000000000001,16,25
0.0001,0.64000000000000001,16,25
0.001,0.64000000000000001,16,25
0.01,0.64000000000000001,16,25
0.02,0.64000000000000001,16,25
0.029999999999999999,0.64000000000000001,16,25
0.050000000000000003,0.64000000000000001,16,25
0.10000000000000001,0.64000000000000001,16,25
0.34999999999999998,0.64000000000000001,16,25
0.61803398874989479,0.64000000000000001,16,25
0.6180340051651001,0.64000000000000001,16,25
0.61803400516510021,0.95999999999999996,24,25
0.85410195589065552,0.95999999999999996,24,25
0.85410195589065563,1,25,25
1,1,25,25


==> cdf/cdf_full5_L20.csv <==
tau,fraction_below_tau,count_below_tau,total_count
0,0,0,95367431640625
9.9999999999999998e-13,0.01646481852244951,1570207454915,95367431640625
0.0001,0.016464818522533398,1570207454923,95367431640625
0.000244140625,0.016464818522533398,1570207454923,95367431640625
0.0009765625,0.016464818522533398,1570207454923,95367431640625
0.001,0.016464818522533398,1570207454923,95367431640625
0.001220703125,0.016464818522533398,1570207454923,95367431640625
0.004150390625,0.016464821262084997,1570207716187,95367431640625
0.009521484375,0.016466556149469021,1570373167941,95367431640625
0.009765625,0.016466556149888449,1570373167981,95367431640625
0.01,0.016466556149888449,1570373167981,95367431640625
0.010009765625,0.016466556149888449,1570373167981,95367431640625
0.0146484375,0.016466560554683596,1570373588055,95367431640625
0.019775390625,0.016468570246930759,1570565247243,95367431640625
0.02,0.016468570247182419,1570565247267,95367431640625
0.02001953125,0.016468570247182419,1570565247267,95367431640625
0.025000000000000001,0.01647091596221481,1570788952085,95367431640625
0.02978515625,0.016471173771967856,1570813538739,95367431640625
0.029999999999999999,0.016471173772953519,1570813538833,95367431640625
0.030029296875,0.016471173772953519,1570813538833,95367431640625
0.035400390625,0.01648714065122427,1572336259005,95367431640625
0.04052734375,0.01648729425932452,1572350908215,95367431640625
0.0458984375,0.016487751691691623,1572394532365,95367431640625
0.0498046875,0.016544089775705949,1577767350741,95367431640625
0.050000000000000003,0.016544089777173955,1577767350881,95367431640625
0.050048828125,0.016544089777173955,1577767350881,95367431640625
0.051025390625,0.016544090996835615,1577767467197,95367431640625
0.056396484375,0.016544557131188142,1577811921233,95367431640625
0.0615234375,0.016546152312345724,1577964049563,95367431640625
0.06689453125,0.016546269802245654,1577975254273,95367431640625
0.072265625,0.016548566237729261,1578194259427,95367431640625
0.07763671875,0.016557198485382757,1579017494715,95367431640625
0.082763671875,0.01662597292931154,1585576336795,95367431640625
0.088134765625,0.016635921071393996,1586525065555,95367431640625
0.090087890625,0.016636332401817028,1586564293081,95367431640625
0.09033203125,0.033320179328991888,3177659924411,95367431640625
0.090576171875,0.033320189745294215,3177660917787,95367431640625
0.093505859375,0.033321529382440797,3177788675541,95367431640625
0.098876953125,0.03348154268276228,3193048733021,95367431640625
0.099853515625,0.033481557214725406,3193050118897,95367431640625
0.10000000000000001,0.033481560625743131,3193050444197,95367431640625
0.10009765625,0.033481560625785077,3193050444201,95367431640625
0.10400390625,0.033482310891518034,3193121995117,95367431640625
0.109375,0.033626391994192366,3206862639827,95367431640625
0.11474609375,0.033636588489193556,3207835053367,95367431640625
0.12,0.03368833144897667,3212769646547,95367431640625
0.125244140625,0.033691219060766803,3213045030667,95367431640625
0.130615234375,0.034221863660117036,3263651243221,95367431640625
0.135986328125,0.034274340237601668,3268655799637,95367431640625
0.14111328125,0.034520281749253,3292110609937,95367431640625
0.146484375,0.034785934370700003,3317445218153,95367431640625
0.15185546875,0.034831169473164086,3321759173695,95367431640625
0.1572265625,0.035058786514900089,3343466426363,95367431640625
0.162353515625,0.035093385561107332,3346766048537,95367431640625
0.167724609375,0.035137803186549556,3351002043395,95367431640625
0.173095703125,0.035143118049823951,3351508908255,95367431640625
0.178466796875,0.035160017242853212,3353120540891,95367431640625
0.18359375,0.035246716350585898,3361388812121,95367431640625
0.18896484375,0.035442468151288133,3380057158593,95367431640625
0.1943359375,0.035587814320934746,3393918449491,95367431640625
0.19970703125,0.035896370877337436,3423344695791,95367431640625
0.204833984375,0.035898938921351903,3423589603553,95367431640625
0.210205078125,0.03591202318366802,3424837416045,95367431640625
0.214599609375,0.036053384838187583,3438318713969,95367431640625
0.21484375,0.04109086076406071,3918729854971,95367431640625
0.215087890625,0.041090900098663057,3918733606211,95367431640625
0.215576171875,0.041095540853755087,3919176183105,95367431640625
0.220703125,0.041105479368966143,3920123993775,95367431640625
0.22607421875,0.041132362856660991,3922687802950,95367431640625
0.2314453125,0.041201191312372529,3929251795995,95367431640625
0.23291015625,0.041217448311489824,3930802184247,95367431640625
0.233154296875,0.041785161716921794,3984943553631,95367431640625
0.2333984375,0.041785172633940132,3984944594759,95367431640625
0.23681640625,0.041795176360449146,3985898624463,95367431640625
0.241943359375,0.041801042912692141,3986458102483,95367431640625
0.247314453125,0.041945156934109759,4000201886569,95367431640625
0.25244140625,0.042152844609045136,4020008526711,95367431640625
0.2578125,0.042169492264902984,4021596170893,95367431640625
0.262939453125,0.042203364562546197,4024826484923,95367431640625
0.268310546875,0.042238326237581801,4028160690077,95367431640625
0.273681640625,0.042410338408485355,4044565049027,95367431640625
0.279052734375,0.042452378991303066,4048574351435,95367431640625
0.280517578125,0.042455757084961014,4048896511551,95367431640625
0.28076171875,0.043159449830518948,4116005881359,95367431640625
0.281005859375,0.043159621966307002,4116022297507,95367431640625
0.2841796875,0.043207943249398334,4120630574169,95367431640625
0.28955078125,0.043388433336610327,4137843450223,95367431640625
0.294921875,0.043417850475540642,4140648887209,95367431640625
0.300048828125,0.044151800790977087,4210643843744,95367431640625
0.305419921875,0.04416896422080676,4212280675965,95367431640625
0.310791015625,0.044347211200698775,4229279632635,95367431640625
0.316162109375,0.044378742540195595,4232286695499,95367431640625
0.3212890625,0.044493438219190273,4243224927825,95367431640625
0.326171875,0.044551799146650008,4248790659585,95367431640625
0.326416015625,0.052944394388284376,5049170912579,95367431640625
0.32666015625,0.052964838545335256,5051120619329,95367431640625
0.33203125,0.053274348989563534,5080637835461,95367431640625
0.33740234375,0.053297382595252712,5082834491277,95367431640625
0.33935546875,0.053325792540339735,5085543874773,95367431640625
0.339599609375,0.057663754694389925,5499244183959,95367431640625
0.33984375,0.057667180496452322,5499570893903,95367431640625
0.342529296875,0.057729388689773037,5505503529527,95367431640625
0.347900390625,0.057807186837257586,5512922939039,95367431640625
0.349853515625,0.057808060301401128,5513006239071,95367431640625
0.34999999999999998,0.057808077278727374,5513007858155,95367431640625
0.35009765625,0.057821535813091983,5514291364011,95367431640625
0.35302734375,0.057841777169903123,5516221730223,95367431640625
0.3583984375,0.058440279155917457,5573299327461,95367431640625
0.363525390625,0.05852462850843345,5581343508571,95367431640625
0.364501953125,0.058525710484766721,5581446693875,95367431640625
0.36474609375,0.059112502791881356,5637407569111,95367431640625
0.364990234375,0.059112594995056479,5637416362291,95367431640625
0.368896484375,0.059126867604946287,5638777504439,95367431640625
0.374267578125,0.059310040976688412,5656246278447,95367431640625
0.379638671875,0.05938465495806116,5663362022215,95367431640625
0.384765625,0.059465577133852587,5671079362283,95367431640625
0.386962890625,0.059473131693890603,5671799821271,95367431640625
0.38720703125,0.060586923651927901,5778019299691,95367431640625
0.387451171875,0.060586943853017168,5778021226217,95367431640625
0.39013671875,0.060812338664392625,5799516550483,95367431640625
0.3955078125,0.060903766060496321,5808235746431,95367431640625
0.400634765625,0.06094941754840056,5812589411583,95367431640625
0.406005859375,0.06149089376483672,5864228607639,95367431640625
0.411376953125,0.061546888236976044,5869568656633,95367431640625
0.416259765625,0.061807793857961653,5894450555607,95367431640625
0.41650390625,0.062895239613644793,5998157464375,95367431640625
0.416748046875,0.062895560319691651,5998188049287,95367431640625
0.421875,0.063218291603931137,6028966102975,95367431640625
0.42724609375,0.063570400373354,6062545811973,95367431640625
0.4326171875,0.06367102684483289,6072142300113,95367431640625
0.43798828125,0.06372672335416131,6077453933159,95367431640625
0.443115234375,0.064106518540221147,6113674024603,95367431640625
0.448486328125,0.064399131001518811,6141579723503,95367431640625
0.453857421875,0.064691295169774884,6169442669847,95367431640625
0.459228515625,0.064759708623652781,6175967085233,95367431640625
0.4638671875,0.064973731008998281,6196377850437,95367431640625
0.464111328125,0.067128377633941749,6401860965151,95367431640625
0.46435546875,0.067129048564959812,6401924950119,95367431640625
0.4697265625,0.067276898964802115,6416025063019,95367431640625
0.470947265625,0.067286912633845841,6416980040917,95367431640625
0.47119140625,0.068176287979777553,6501797483423,95367431640625
0.471435546875,0.068176301409813136,6501798764211,95367431640625
0.47509765625,0.068438192573665776,6526774651877,95367431640625
0.480224609375,0.068554071457912591,6537825723449,95367431640625
0.485595703125,0.069214338142972148,6600793661401,95367431640625
0.490966796875,0.069558522576979892,6633617646883,95367431640625
0.496337890625,0.069663206042920547,6643601040165,95367431640625
0.498291015625,0.069671090315413423,6644352942983,95367431640625
0.49853515625,0.070293698751842215,6703729510483,95367431640625
0.498779296875,0.070309993518318223,6705283500511,95367431640625
0.500244140625,0.070317604986148613,6706009386649,95367431640625
0.50048828125,0.071907813162808767,6857663456231,95367431640625
0.500732421875,0.071907860231246318,6857667945027,95367431640625
0.50146484375,0.071929182105276254,6859701357391,95367431640625
0.5068359375,0.072013705915505044,6867762176085,95367431640625
0.51220703125,0.07240220823088267,6904812644089,95367431640625
0.517578125,0.072747262906927679,6937719622319,95367431640625
0.522705078125,0.073327973090176538,6993100461023,95367431640625
0.528076171875,0.073391808391319382,6999188269741,95367431640625
0.533447265625,0.074003201213952166,7057495232959,95367431640625
0.538818359375,0.074643727109398206,7118580542507,95367431640625
0.541015625,0.074660581890095848,7120187939653,95367431640625
0.541259765625,0.099777017196503365,9515477866793,95367431640625
0.54150390625,0.09977704193278869,9515480225829,95367431640625
0.5439453125,0.099935641948787832,9530605502013,95367431640625
0.54931640625,0.10015086502275448,9551130773807,95367431640625
0.5546875,0.10026432016954688,9561950699763,95367431640625
0.55908203125,0.10075093507623617,9608357913612,95367431640625
0.559326171875,0.10610179988614284,10118656147589,95367431640625
0.5595703125,0.10610207476019101,10118682361621,95367431640625
0.56000000000000005,0.10611558430018633,10119970731753,95367431640625
0.565185546875,0.10632332155546501,10139782100245,95367431640625
0.570556640625,0.10692452828419458,10197117641849,95367431640625
0.575439453125,0.10712115631832957,10215869552453,95367431640625
0.57568359375,0.10930347660947751,10423991833637,95367431640625
0.575927734375,0.10930404772214211,10424046299185,95367431640625
0.5810546875,0.10952553215567069,10445168700759,95367431640625
0.58642578125,0.1097791613713462,10469356667647,95367431640625
0.58837890625,0.1099335424750492,10484079597001,95367431640625
0.588623046875,0.13271578523141669,12656763575689,95367431640625
0.5888671875,0.13271726560652558,12656904755261,95367431640625
0.591796875,0.13324289613451232,12707032788707,95367431640625
0.59716796875,0.13341880914237456,12723809160459,95367431640625
0.602294921875,0.13352565714562581,12733998980105,95367431640625
0.606689453125,0.13391269031027148,12770909338977,95367431640625
0.60693359375,0.13544521145678562,12917061944655,95367431640625
0.607177734375,0.13544530892670631,12917071240111,95367431640625
0.607666015625,0.1354455812648783,12917097212303,95367431640625
0.613037109375,0.13578617335659365,12949578605327,95367431640625
0.617919921875,0.1364114676769515,13009211318679,95367431640625
0.61803398874989479,0.37572455622516931,35831885931508,95367431640625
0.6181640625,0.37574020572627598,35833378384235,95367431640625
0.623291015625,0.37579705154821685,35838799624273,95367431640625
0.624755859375,0.37581833429633205,35840829305299,95367431640625
0.625,0.37668020773694999,35923023961730,95367431640625
0.625244140625,0.37668035264791971,35923037781517,95367431640625
0.628662109375,0.37708074746219855,35961222406597,95367431640625
0.634033203125,0.37781077914421296,36030843653127,95367431640625
0.635986328125,0.37783160947618089,36032830188387,95367431640625
0.63623046875,0.3818823349858258,36419137476523,95367431640625
0.636474609375,0.38188318396458731,36419218441447,95367431640625
0.639404296875,0.38233675010193491,36462473879045,95367431640625
0.64453125,0.3825603617263767,36483799145353,95367431640625
0.64990234375,0.3829545376533709,36521390691125,95367431640625
0.65234375,0.38337045522417712,36561055681627,95367431640625
0.652587890625,0.39499487582981457,37669646819097,95367431640625
0.65283203125,0.39499498862012267,37669657575619,95367431640625
0.654296875,0.3950086728594227,37670962606375,95367431640625
0.654541015625,0.39691461110818405,37852727042025,95367431640625
0.65478515625,0.39692152775862388,37853386665213,95367431640625
0.6552734375,0.39701155202884175,37861972048649,95367431640625
0.660400390625,0.39724247880878261,37883994942549,95367431640625
0.665771484375,0.39786401111584274,37943268882355,95367431640625
0.670654296875,0.39831271459829842,37986060581045,95367431640625
0.6708984375,0.39948649309683054,38098000821765,95367431640625
0.671142578125,0.39948663588157129,38098014438779,95367431640625
0.67236328125,0.39949630429715233,38098936490741,95367431640625
0.672607421875,0.40109361800640725,38251268196717,95367431640625
0.6728515625,0.4010950386639805,38251403681181,95367431640625
0.676513671875,0.40125070112898154,38266248810671,95367431640625
0.679443359375,0.40152982081397326,38292867738149,95367431640625
0.6796875,0.40247275748974393,38382793187117,95367431640625
0.679931640625,0.40248082297330334,38383562371569,95367431640625
0.681640625,0.40248885728418726,38384328583163,95367431640625
0.68359375,0.40261405182067211,38396268064563,95367431640625
0.683837890625,0.40836410746172602,38944636102841,95367431640625
0.68408203125,0.40836411632764585,38944636948361,95367431640625
0.68701171875,0.40841164540884289,38949169674763,95367431640625
0.688720703125,0.40844808750489403,38952645063867,95367431640625
0.68896484375,0.40981688609764538,39083183870091,95367431640625
0.689208984375,0.40985850101946647,39087152578303,95367431640625
0.690673828125,0.4098732913220649,39088563091475,95367431640625
0.69091796875,0.41191334117871975,39283117406723,95367431640625
0.691162109375,0.4119209258311064,39283840735541,95367431640625
0.6923828125,0.41199096040518585,39290519752997,95367431640625
0.69775390625,0.41209569019998243,39300507564543,95367431640625
0.702880859375,0.41267901112924504,39356137383389,95367431640625
0.708251953125,0.41326743285583051,39412253652175,95367431640625
0.713134765625,0.41408633137951406,39490349901153,95367431640625
0.71337890625,0.42282449955126772,40323686556937,95367431640625
0.713623046875,0.42283187217917545,40324389665525,95367431640625
0.718994140625,0.42317805020070803,40357403774329,95367431640625
0.72412109375,0.42378628442438498,40415409510077,95367431640625
0.72705078125,0.4239592598265135,40431905729915,95367431640625
0.727294921875,0.42492805407279416,40524297148971,95367431640625
0.7275390625,0.42492868353221197,40524357178899,95367431640625
0.7294921875,0.42495413526161524,40526784444963,95367431640625
0.731201171875,0.42498834533247354,40530046971557,95367431640625
0.7314453125,0.43054255622407062,41059737799079,95367431640625
0.731689453125,0.43054361292129173,41059838573579,95367431640625
0.73486328125,0.43106155965751231,41109233823539,95367431640625
0.736328125,0.43109551765539783,41112472310581,95367431640625
0.736572265625,0.43168556330634972,41168743448863,95367431640625
0.73681640625,0.4316856674739657,41168753383061,95367431640625
0.73999999999999999,0.43181017390059095,41180627241191,95367431640625
0.742431640625,0.43184797989683071,41184232701953,95367431640625
0.74267578125,0.51412472139185394,49030754222093,95367431640625
0.742919921875,0.51413011048417989,49031268165987,95367431640625
0.745361328125,0.51440887223655862,49057852958351,95367431640625
0.74755859375,0.51448745481571667,49065347177097,95367431640625
0.747802734375,0.51613683298625124,49222644137025,95367431640625
0.748046875,0.5163903408444801,49246820530365,95367431640625
0.74951171875,0.51640425846368365,49248147817963,95367431640625
0.749755859375,0.51823928922518581,49423149988669,95367431640625
0.75,0.51825172263694497,49424335731215,95367431640625
0.75048828125,0.5182520427314623,49424366257807,95367431640625
0.755859375,0.51871174983282586,49468207343371,95367431640625
0.760986328125,0.51932237045976526,49526440664269,95367431640625
0.766357421875,0.51982754542049558,49574617902803,95367431640625
0.767578125,0.51988905434889066,49580483851327,95367431640625
0.767822265625,0.52056284049360024,49644741105423,95367431640625
0.76806640625,0.52056475613730435,49644923795443,95367431640625
0.771728515625,0.52097712868438306,49684250706137,95367431640625
0.77685546875,0.52130366577806675,49715391710097,95367431640625
0.777099609375,0.53105968514193158,50645798219865,95367431640625
0.77734375,0.53106150704398991,50645971969985,95367431640625
0.77880859375,0.53125879125123265,50664786458133,95367431640625
0.779052734375,0.53340937314261527,50869881929647,95367431640625
0.779296875,0.53341151073668169,50870085786503,95367431640625
0.7822265625,0.53381025174993768,50908112692827,95367431640625
0.785888671875,0.534102356697012,50935969991399,95367431640625
0.7861328125,0.53485244605887672,51007504087341,95367431640625
0.786376953125,0.53485767610107693,51008002863033,95367431640625
0.78759765625,0.53508369502822206,51029557707617,95367431640625
0.7900390625,0.53513890209245163,51034822663541,95367431640625
0.790283203125,0.5506405640501828,52513176350611,95367431640625
0.79052734375,0.55064680058439341,52513771112861,95367431640625
0.79296875,0.5510100994226651,52548417989985,95367431640625
0.795166015625,0.55106973505862766,52554105287421,95367431640625
0.79541015625,0.55180384368961,52624115342103,95367431640625
0.795654296875,0.55180416071876215,52624145576359,95367431640625
0.797119140625,0.55183100815711661,52626705947601,95367431640625
0.79736328125,0.55304508356621762,52742489201185,95367431640625
0.797607421875,0.55305193663121854,52743142760393,95367431640625
0.79833984375,0.55346380865820166,52782421937771,95367431640625
0.803466796875,0.55386992189394391,52821151914019,95367431640625
0.803955078125,0.55387526939236364,52821661891209,95367431640625
0.80419921875,0.55457312744523435,52888214821361,95367431640625
0.804443359375,0.55457572207067141,52888462264125,95367431640625
0.808349609375,0.5550488429295829,52933582585295,95367431640625
0.80859375,0.55813617650313985,53228013658823,95367431640625
0.808837890625,0.5581436495092148,53228726340219,95367431640625
0.814208984375,0.5587318081701439,53284817521109,95367431640625
0.815185546875,0.55873785427894729,53285394122977,95367431640625
0.8154296875,0.56000184921866891,53405938073985,95367431640625
0.815673828125,0.56000930324463749,53406648945297,95367431640625
0.819580078125,0.56019249121715031,53424119111743,95367431640625
0.824462890625,0.56107626098953556,53508401965097,95367431640625
0.82470703125,0.56211474425169572,53607439446611,95367431640625
0.824951171875,0.56211480892215915,53607445614067,95367431640625
0.826416015625,0.56231402956850729,53626444775439,95367431640625
0.82666015625,0.56764989120281839,54135312195093,95367431640625
0.826904296875,0.56765776856727157,54136063439109,95367431640625
0.830078125,0.56780247289186747,54149863518893,95367431640625
0.83544921875,0.56829465086661757,54196801268255,95367431640625
0.837646484375,0.56846823423625659,54213355468393,95367431640625
0.837890625,0.58652054389529773,55934957875757,95367431640625
0.838134765625,0.58652216913837429,55935112871015,95367431640625
0.84033203125,0.58660111022321304,55942641279527,95367431640625
0.840576171875,0.58776626217884842,56053758829007,95367431640625
0.8408203125,0.58777415654864584,56054511694779,95367431640625
0.8447265625,0.58858536334949085,56131874403905,95367431640625
0.844970703125,0.59062421346998817,56326314303397,95367431640625
0.84521484375,0.59062451754159306,56326343301925,95367431640625
0.845947265625,0.59077078918146031,56340292852541,95367431640625
0.849609375,0.59090299693170689,56352901166125,95367431640625
0.849853515625,0.59162629543811873,56421880286991,95367431640625
0.85009765625,0.59162657874221469,56421907304975,95367431640625
0.851318359375,0.59167919889527598,56426925553825,95367431640625
0.8515625,0.59167933136391637,56426938187019,95367431640625
0.851806640625,0.59259481800987113,56514245797145,95367431640625
0.85205078125,0.59259547866736095,56514308802353,95367431640625
0.85400390625,0.59290603096464423,56543925377335,95367431640625
0.854248046875,0.64886576062659562,61880661070499,95367431640625
0.8544921875,0.64918732895285147,61911328215871,95367431640625
0.856689453125,0.64923771594410562,61916133493815,95367431640625
0.858642578125,0.6494881256187206,61940014421341,95367431640625
0.85888671875,0.65039033612874286,62026055920481,95367431640625
0.859130859375,0.6504036776462202,62027328266737,95367431640625
0.86083984375,0.65045824073345537,62032531808229,95367431640625
0.861083984375,0.65171210761426435,62152109872271,95367431640625
0.861328125,0.65171249578111923,62152146890747,95367431640625
0.86181640625,0.65172085252513856,62152943851961,95367431640625
0.8671875,0.6520930225111119,62188436747657,95367431640625
0.867431640625,0.71031033619394068,67740472430605,95367431640625
0.86767578125,0.7103247000379117,67741842273513,95367431640625
0.87255859375,0.71118199851815267,67823600627723,95367431640625
0.8740234375,0.71141744030837117,67846054106557,95367431640625
0.874267578125,0.71640330452847301,68321543171737,95367431640625
0.87451171875,0.71640452530716014,68321659594265,95367431640625
0.8779296875,0.71694405580421594,68373113232061,95367431640625
0.879150390625,0.71696814774076567,68375410818173,95367431640625
0.87939453125,0.7177553552471071,68450484776221,95367431640625
0.879638671875,0.71775574358760619,68450521811257,95367431640625
0.881103515625,0.71781596751264221,68456265212311,95367431640625
0.88134765625,0.71865098115725923,68535898318983,95367431640625
0.881591796875,0.71865108327293781,68535908057493,95367431640625
0.883056640625,0.71877201076874642,68547440602183,95367431640625
0.88525390625,0.71887576480693094,68557335358327,95367431640625
0.885498046875,0.72567449491533198,69205712787183,95367431640625
0.8857421875,0.72567966615190105,69206205954733,95367431640625
0.888427734375,0.72630306177320747,69265657594033,95367431640625
0.890380859375,0.72637509904026831,69272527603175,95367431640625
0.890625,0.72714989281884501,69346417695889,95367431640625
0.890869140625,0.727433815288835,69373494652637,95367431640625
0.893798828125,0.72751122040988103,69380876580227,95367431640625
0.899169921875,0.7282584513822169,69452138078901,95367431640625
0.8994140625,0.72910079925666449,69532470632235,95367431640625
0.899658203125,0.72910215313965976,69532599748579,95367431640625
0.901611328125,0.72926688002572293,69548309328625,95367431640625
0.90185546875,0.73927916838448005,70503155554245,95367431640625
0.902099609375,0.73936917311649741,70511739074373,95367431640625
0.903564453125,0.73944220302805308,70518703749471,95367431640625
0.90380859375,0.74275788123108544,70834911463841,95367431640625
0.904052734375,0.74277650960831476,70836688004333,95367431640625
0.904296875,0.74277656324205443,70836693119245,95367431640625
0.90966796875,0.74322606406784519,70879560858521,95367431640625
0.910400390625,0.74323206092750849,70880132763625,95367431640625
0.91064453125,0.74565124350788237,71110843992985,95367431640625
0.910888671875,0.74565179780222679,71110896854613,95367431640625
0.914794921875,0.74606662296095683,71150457664581,95367431640625
0.9150390625,0.76109820271856188,72583980819565,95367431640625
0.915283203125,0.76111894707140826,72585959155217,95367431640625
0.919677734375,0.76168525565163203,72639966550029,95367431640625
0.919921875,0.76597713483787666,73049272044933,95367431640625
0.92000000000000004,0.76597715190772919,73049273672841,95367431640625
0.920166015625,0.76597746478896644,73049303511521,95367431640625
0.921630859375,0.76602672318293996,73054001158041,95367431640625
0.921875,0.76849995987565933,73289867389265,95367431640625
0.922119140625,0.76850097208737922,73289963921297,95367431640625
0.925537109375,0.76917215294326313,73353972715689,95367431640625
0.930908203125,0.76996430830108675,73429518537625,95367431640625
0.932861328125,0.77019042720353614,73451082916597,95367431640625
0.93310546875,0.77811672098416884,74206993196885,95367431640625
0.933349609375,0.7781233487994631,74207625274607,95367431640625
0.936279296875,0.77902035466293607,74293170419973,95367431640625
0.93994140625,0.77947235224496636,74336276268479,95367431640625
0.93999999999999995,0.78123136214134425,74504028524527,95367431640625
0.940185546875,0.78123853456572678,74504712540219,95367431640625
0.94140625,0.78138285682097919,74518476183031,95367431640625
0.944091796875,0.7819338222253952,74571020338573,95367431640625
0.9443359375,0.93323992544748502,89000694794415,95367431640625
0.944580078125,0.93325639389889425,89002265348329,95367431640625
0.94677734375,0.93346312939849652,89021981181955,95367431640625
0.947021484375,0.93426774610176644,89098715410401,95367431640625
0.947265625,0.93427237564588228,89099156918133,95367431640625
0.94921875,0.93433047529882129,89104697732813,95367431640625
0.949462890625,0.93989496962941976,89635369265501,95367431640625
0.94970703125,0.94023071283018722,89667388232249,95367431640625
0.9521484375,0.94035743531754057,89679473430399,95367431640625
0.953857421875,0.94047748409940513,89690922174397,95367431640625
0.9541015625,0.94103862631782675,89744436866553,95367431640625
0.954345703125,0.94103915142363215,89744486944545,95367431640625
0.9560546875,0.94120313694691782,89760125822727,95367431640625
0.956298828125,0.94194489711752383,89830865585091,95367431640625
0.95654296875,0.94194532056583635,89830905968269,95367431640625
0.95751953125,0.94196961718718952,89833223074645,95367431640625
0.9580078125,0.94200371668512151,89836475056183,95367431640625
0.958251953125,0.94333879462048831,89963798009919,95367431640625
0.95849609375,0.94335207965115553,89965064969173,95367431640625
0.96240234375,0.94369334500636226,89997610569607,95367431640625
0.962646484375,0.96034987461449872,91586101018381,95367431640625
0.962890625,0.96036209891698798,91587266818713,95367431640625
0.968017578125,0.96113014126943408,91660513045257,95367431640625
0.96923828125,0.96118910525218226,91666136288851,95367431640625
0.969482421875,0.96316463108563399,91854537113727,95367431640625
0.9697265625,0.96316614681704793,91854681665139,95367431640625
0.973388671875,0.96382488813524481,91917504132771,95367431640625
0.974365234375,0.96385187311277576,91920077620771,95367431640625
0.974609375,0.96468946804775324,91999956898475,95367431640625
0.974853515625,0.96486736206647783,92016922194145,95367431640625
0.976318359375,0.96498911314363545,92028533281673,95367431640625
0.9765625,0.96601630381268011,92126493817585,95367431640625
0.976806640625,0.96604063300515264,92128814030185,95367431640625
0.978515625,0.96620954628029154,92144922855405,95367431640625
0.978759765625,0.96790163371028648,92306292887715,95367431640625
0.97900390625,0.96790223972855705,92306350682121,95367431640625
0.98046875,0.96794673154301625,92310593752195,95367431640625
0.980712890625,0.97494097686363634,92977616964687,95367431640625
0.98095703125,0.97494703419283213,92978194636615,95367431640625
0.98388671875,0.97566961991804779,93047105781369,95367431640625
0.985595703125,0.97576016066647164,93055740420005,95367431640625
0.98583984375,0.97636129632351687,93113069183685,95367431640625
0.986083984375,0.97649154113248693,93125490296601,95367431640625
0.987548828125,0.97657352777089679,93133309151735,95367431640625
0.98779296875,0.97720870666624826,93193884531617,95367431640625
0.988037109375,0.97720896242001642,93193908922197,95367431640625
0.9892578125,0.97736255610442224,93208556757395,95367431640625
0.99169921875,0.97770648484105416,93241356357675,95367431640625
0.991943359375,0.9954657900848638,94935015686499,95367431640625
0.9921875,0.99546956163246458,94935375369307,95367431640625
0.994384765625,0.99579253784465904,94966176781145,95367431640625
0.99462890625,0.99648813611660347,95032514201794,95367431640625
0.994873046875,0.99649005479735064,95032697181449,95367431640625
0.996826171875,0.99668604794346405,95051388544413,95367431640625
0.9970703125,0.9982442071105051,95199986182261,95367431640625
0.997314453125,0.99845555791646945,95220142165801,95367431640625
0.998779296875,0.99850774213724991,95225118840909,95367431640625
0.9990234375,0.99989811523537075,95357715152299,95367431640625
0.999267578125,0.99991213643916121,95359052318493,95367431640625
0.999755859375,0.9999549909713813,95363139245165,95367431640625
1,1,95367431640625,95367431640625


==> cdf/cdf_full5_L4.csv <==
tau,fraction_below_tau,count_below_tau,total_count
0,0,0,625
9.9999999999999998e-13,0.40960000000000002,256,625
0.0001,0.40960000000000002,256,625
0.001,0.40960000000000002,256,625
0.01,0.40960000000000002,256,625
0.02,0.40960000000000002,256,625
0.029999999999999999,0.40960000000000002,256,625
0.050000000000000003,0.40960000000000002,256,625
0.090169906616210938,0.40960000000000002,256,625
0.090169906616210951,0.42880000000000001,268,625
0.10000000000000001,0.42880000000000001,268,625
0.32623791694641113,0.42880000000000001,268,625
0.32623791694641119,0.4304,269,625
0.34999999999999998,0.4304,269,625
0.61803388595581055,0.4304,269,625
0.61803388595581066,0.86560000000000004,541,625
0.61803398874989479,0.86560000000000004,541,625
0.6180340051651001,0.86560000000000004,541,625
0.61803400516510021,0.88800000000000001,555,625
0.85410189628601074,0.88800000000000001,555,625
0.85410189628601085,1,625,625
1,1,625,625


==> cdf/cdf_full5_L6.csv <==
tau,fraction_below_tau,count_below_tau,total_count
0,0,0,15625
9.9999999999999998e-13,0.26227200000000001,4098,15625
0.0001,0.26227200000000001,4098,15625
0.001,0.26227200000000001,4098,15625
0.01,0.26227200000000001,4098,15625
0.02,0.26227200000000001,4098,15625
0.029999999999999999,0.26227200000000001,4098,15625
0.050000000000000003,0.26227200000000001,4098,15625
0.090169548988342285,0.26227200000000001,4098,15625
0.090169548988342299,0.26636799999999999,4162,15625
0.090169668197631836,0.26636799999999999,4162,15625
0.09016966819763185,0.27302399999999999,4266,15625
0.090169787406921387,0.27302399999999999,4266,15625
0.090169787406921401,0.29913600000000001,4674,15625
0.10000000000000001,0.29913600000000001,4674,15625
0.21478158235549927,0.29913600000000001,4674,15625
0.2147815823554993,0.29939199999999999,4678,15625
0.32623761892318726,0.29939199999999999,4678,15625
0.32623761892318731,0.30041600000000002,4694,15625
0.32623773813247681,0.30041600000000002,4694,15625
0.32623773813247686,0.30067199999999999,4698,15625
0.32623785734176636,0.30067199999999999,4698,15625
0.32623785734176641,0.30425600000000003,4754,15625
0.32623791694641113,0.30425600000000003,4754,15625
0.32623791694641119,0.30713600000000002,4799,15625
0.34999999999999998,0.30713600000000002,4799,15625
0.61803382635116577,0.30713600000000002,4799,15625
0.61803382635116588,0.45721600000000001,7144,15625
0.61803388595581055,0.45721600000000001,7144,15625
0.61803388595581066,0.80825599999999997,12629,15625
0.61803398874989479,0.80825599999999997,12629,15625
0.6180340051651001,0.80825599999999997,12629,15625
0.61803400516510021,0.82976000000000005,12965,15625
0.65247571468353271,0.82976000000000005,12965,15625
0.65247571468353283,0.83001599999999998,12969,15625
0.65247583389282227,0.83001599999999998,12969,15625
0.65247583389282238,0.83014399999999999,12971,15625
0.7426457405090332,0.83014399999999999,12971,15625
0.74264574050903331,0.83091199999999998,12983,15625
0.77708745002746582,0.83091199999999998,12983,15625
0.77708745002746593,0.83116800000000002,12987,15625
0.77708756923675537,0.83116800000000002,12987,15625
0.77708756923675548,0.83135999999999999,12990,15625
0.77708762884140015,0.83135999999999999,12990,15625
0.77708762884140026,0.83142400000000005,12991,15625
0.85410189628601074,0.83142400000000005,12991,15625
0.85410189628601085,0.97350400000000004,15211,15625
0.85410195589065552,0.97350400000000004,15211,15625
0.85410195589065563,0.97919999999999996,15300,15625
0.85410201549530029,0.97919999999999996,15300,15625
0.8541020154953004,0.98092800000000002,15327,15625
0.86725753545761108,0.98092800000000002,15327,15625
0.8672575354576112,0.98118399999999995,15331,15625
0.86725759506225586,0.98118399999999995,15331,15625
0.86725759506225597,0.98169600000000001,15339,15625
0.90169942378997803,0.98169600000000001,15339,15625
0.90169942378997814,0.98182400000000003,15341,15625
0.94427186250686646,0.98182400000000003,15341,15625
0.94427186250686657,0.98374399999999995,15371,15625
0.94427192211151123,0.98374399999999995,15371,15625
0.94427192211151134,1,15625,15625
1,1,15625,15625


==> cdf/cdf_full5_L8.csv <==
tau,fraction_below_tau,count_below_tau,total_count
0,0,0,390625
9.9999999999999998e-13,0.16895488,65998,390625
0.0001,0.16895488,65998,390625
0.000244140625,0.16895488,65998,390625
0.0009765625,0.16895488,65998,390625
0.001,0.16895488,65998,390625
0.001220703125,0.16895488,65998,390625
0.004150390625,0.16895488,65998,390625
0.009521484375,0.16895488,65998,390625
0.009765625,0.16895488,65998,390625
0.01,0.16895488,65998,390625
0.010009765625,0.16895488,65998,390625
0.0146484375,0.16895488,65998,390625
0.019775390625,0.16895488,65998,390625
0.02,0.16895488,65998,390625
0.02001953125,0.16895488,65998,390625
0.025000000000000001,0.16895488,65998,390625
0.02978515625,0.16895488,65998,390625
0.029999999999999999,0.16895488,65998,390625
0.030029296875,0.16895488,65998,390625
0.035400390625,0.16895488,65998,390625
0.04052734375,0.16895488,65998,390625
0.0458984375,0.16895488,65998,390625
0.0498046875,0.16895488,65998,390625
0.050000000000000003,0.16895488,65998,390625
0.050048828125,0.16895488,65998,390625
0.051025390625,0.16895488,65998,390625
0.056396484375,0.16895488,65998,390625
0.0615234375,0.16895488,65998,390625
0.06689453125,0.16895488,65998,390625
0.072265625,0.16895488,65998,390625
0.07763671875,0.16895488,65998,390625
0.082763671875,0.16895488,65998,390625
0.088134765625,0.16895488,65998,390625
0.090087890625,0.16895488,65998,390625
0.09033203125,0.21176832000000001,82722,390625
0.090576171875,0.21176832000000001,82722,390625
0.093505859375,0.21176832000000001,82722,390625
0.098876953125,0.21176832000000001,82722,390625
0.099853515625,0.21176832000000001,82722,390625
0.10000000000000001,0.21176832000000001,82722,390625
0.10009765625,0.21176832000000001,82722,390625
0.10400390625,0.21176832000000001,82722,390625
0.109375,0.21176832000000001,82722,390625
0.11474609375,0.21176832000000001,82722,390625
0.12,0.21176832000000001,82722,390625
0.125244140625,0.21176832000000001,82722,390625
0.12646484375,0.21176832000000001,82722,390625
0.126708984375,0.21177344000000001,82724,390625
0.126953125,0.21177344000000001,82724,390625
0.130615234375,0.21177344000000001,82724,390625
0.135986328125,0.21177344000000001,82724,390625
0.14111328125,0.21177344000000001,82724,390625
0.142578125,0.21177344000000001,82724,390625
0.142822265625,0.21177856,82726,390625
0.14306640625,0.21177856,82726,390625
0.146484375,0.21177856,82726,390625
0.15185546875,0.21177856,82726,390625
0.1572265625,0.21177856,82726,390625
0.162353515625,0.21177856,82726,390625
0.167724609375,0.21177856,82726,390625
0.173095703125,0.21177856,82726,390625
0.178466796875,0.21177856,82726,390625
0.18359375,0.21177856,82726,390625
0.18896484375,0.21177856,82726,390625
0.1943359375,0.21177856,82726,390625
0.19970703125,0.21177856,82726,390625
0.204833984375,0.21177856,82726,390625
0.210205078125,0.21177856,82726,390625
0.214599609375,0.21177856,82726,390625
0.21484375,0.21370368000000001,83478,390625
0.215087890625,0.21370368000000001,83478,390625
0.215576171875,0.21370368000000001,83478,390625
0.220703125,0.21370368000000001,83478,390625
0.22607421875,0.21370368000000001,83478,390625
0.2314453125,0.21370368000000001,83478,390625
0.23681640625,0.21370368000000001,83478,390625
0.241943359375,0.21370368000000001,83478,390625
0.247314453125,0.21370368000000001,83478,390625
0.25244140625,0.21370368000000001,83478,390625
0.2578125,0.21370368000000001,83478,390625
0.262939453125,0.21370368000000001,83478,390625
0.268310546875,0.21370368000000001,83478,390625
0.273681640625,0.21370368000000001,83478,390625
0.279052734375,0.21370368000000001,83478,390625
0.2841796875,0.21370368000000001,83478,390625
0.28955078125,0.21370368000000001,83478,390625
0.294921875,0.21370368000000001,83478,390625
0.296630859375,0.21370368000000001,83478,390625
0.296875,0.21379583999999999,83514,390625
0.297119140625,0.21379583999999999,83514,390625
0.300048828125,0.21379583999999999,83514,390625
0.305419921875,0.21379583999999999,83514,390625
0.310791015625,0.21379583999999999,83514,390625
0.311767578125,0.21379583999999999,83514,390625
0.31201171875,0.21379583999999999,83514,390625
0.312255859375,0.21379583999999999,83514,390625
0.3125,0.21379583999999999,83514,390625
0.312744140625,0.21379583999999999,83514,390625
0.31298828125,0.21379583999999999,83514,390625
0.316162109375,0.21379583999999999,83514,390625
0.32000000000000001,0.21379583999999999,83514,390625
0.320068359375,0.21379583999999999,83514,390625
0.3203125,0.21379583999999999,83514,390625
0.320556640625,0.21379583999999999,83514,390625
0.3212890625,0.21379583999999999,83514,390625
0.326171875,0.21379583999999999,83514,390625
0.326416015625,0.22669824,88554,390625
0.32666015625,0.22669824,88554,390625
0.32763671875,0.22669824,88554,390625
0.327880859375,0.22669824,88554,390625
0.328125,0.22669824,88554,390625
0.328369140625,0.22669824,88554,390625
0.32861328125,0.22669824,88554,390625
0.328857421875,0.22669824,88554,390625
0.3291015625,0.22669824,88554,390625
0.329345703125,0.22669824,88554,390625
0.32958984375,0.22669824,88554,390625
0.329833984375,0.22669824,88554,390625
0.330078125,0.22669824,88554,390625
0.330322265625,0.22669824,88554,390625
0.33056640625,0.22669824,88554,390625
0.330810546875,0.22669824,88554,390625
0.3310546875,0.22669824,88554,390625
0.331298828125,0.22669824,88554,390625
0.33154296875,0.22669824,88554,390625
0.331787109375,0.22669824,88554,390625
0.33203125,0.22669824,88554,390625
0.332275390625,0.22669824,88554,390625
0.33251953125,0.22669824,88554,390625
0.332763671875,0.22669824,88554,390625
0.3330078125,0.22669824,88554,390625
0.333251953125,0.22669824,88554,390625
0.33349609375,0.22669824,88554,390625
0.333740234375,0.22669824,88554,390625
0.333984375,0.22669824,88554,390625
0.334228515625,0.22669824,88554,390625
0.33447265625,0.22669824,88554,390625
0.334716796875,0.22669824,88554,390625
0.3349609375,0.22669824,88554,390625
0.335205078125,0.22669824,88554,390625
0.33544921875,0.22669824,88554,390625
0.335693359375,0.22669824,88554,390625
0.3359375,0.22669824,88554,390625
0.336181640625,0.22669824,88554,390625
0.33642578125,0.22669824,88554,390625
0.336669921875,0.22669824,88554,390625
0.3369140625,0.22669824,88554,390625
0.337158203125,0.22669824,88554,390625
0.33740234375,0.22669824,88554,390625
0.337646484375,0.22669824,88554,390625
0.337890625,0.22669824,88554,390625
0.338134765625,0.22669824,88554,390625
0.33837890625,0.22669824,88554,390625
0.338623046875,0.22669824,88554,390625
0.3388671875,0.22669824,88554,390625
0.339111328125,0.22669824,88554,390625
0.33935546875,0.22669824,88554,390625
0.339599609375,0.22710784000000001,88714,390625
0.33984375,0.22710784000000001,88714,390625
0.342529296875,0.22710784000000001,88714,390625
0.347900390625,0.22710784000000001,88714,390625
0.349853515625,0.22710784000000001,88714,390625
0.34999999999999998,0.22710784000000001,88714,390625
0.35009765625,0.22710784000000001,88714,390625
0.35302734375,0.22710784000000001,88714,390625
0.3583984375,0.22710784000000001,88714,390625
0.363525390625,0.22710784000000001,88714,390625
0.368896484375,0.22710784000000001,88714,390625
0.374267578125,0.22710784000000001,88714,390625
0.379638671875,0.22710784000000001,88714,390625
0.384765625,0.22710784000000001,88714,390625
0.39013671875,0.22710784000000001,88714,390625
0.3955078125,0.22710784000000001,88714,390625
0.400634765625,0.22710784000000001,88714,390625
0.406005859375,0.22710784000000001,88714,390625
0.411376953125,0.22710784000000001,88714,390625
0.416748046875,0.22710784000000001,88714,390625
0.421875,0.22710784000000001,88714,390625
0.42724609375,0.22710784000000001,88714,390625
0.4326171875,0.22710784000000001,88714,390625
0.43798828125,0.22710784000000001,88714,390625
0.443115234375,0.22710784000000001,88714,390625
0.448486328125,0.22710784000000001,88714,390625
0.453857421875,0.22710784000000001,88714,390625
0.459228515625,0.22710784000000001,88714,390625
0.46435546875,0.22710784000000001,88714,390625
0.4697265625,0.22710784000000001,88714,390625
0.47509765625,0.22710784000000001,88714,390625
0.480224609375,0.22710784000000001,88714,390625
0.485595703125,0.22710784000000001,88714,390625
0.490966796875,0.22710784000000001,88714,390625
0.496337890625,0.22710784000000001,88714,390625
0.498291015625,0.22710784000000001,88714,390625
0.49853515625,0.22711808,88718,390625
0.498779296875,0.22711808,88718,390625
0.50146484375,0.22711808,88718,390625
0.5068359375,0.22711808,88718,390625
0.51220703125,0.22711808,88718,390625
0.517578125,0.22711808,88718,390625
0.522705078125,0.22711808,88718,390625
0.528076171875,0.22711808,88718,390625
0.533447265625,0.22711808,88718,390625
0.538818359375,0.22711808,88718,390625
0.541015625,0.22711808,88718,390625
0.541259765625,0.22785536000000001,89006,390625
0.54150390625,0.22785536000000001,89006,390625
0.5439453125,0.22785536000000001,89006,390625
0.54931640625,0.22785536000000001,89006,390625
0.5546875,0.22785536000000001,89006,390625
0.55908203125,0.22785536000000001,89006,390625
0.559326171875,0.22789632000000001,89022,390625
0.5595703125,0.22789632000000001,89022,390625
0.56000000000000005,0.22789632000000001,89022,390625
0.565185546875,0.22789632000000001,89022,390625
0.570556640625,0.22789632000000001,89022,390625
0.575927734375,0.22789632000000001,89022,390625
0.5810546875,0.22789632000000001,89022,390625
0.58642578125,0.22789632000000001,89022,390625
0.58837890625,0.22789632000000001,89022,390625
0.588623046875,0.22928896000000001,89566,390625
0.5888671875,0.22928896000000001,89566,390625
0.591796875,0.22928896000000001,89566,390625
0.59716796875,0.22928896000000001,89566,390625
0.602294921875,0.22928896000000001,89566,390625
0.607666015625,0.22928896000000001,89566,390625
0.613037109375,0.22928896000000001,89566,390625
0.617919921875,0.22928896000000001,89566,390625
0.61803398874989479,0.76068608000000004,297143,390625
0.6181640625,0.76218368000000003,297728,390625
0.618408203125,0.76218368000000003,297728,390625
0.623291015625,0.76218368000000003,297728,390625
0.628662109375,0.76218368000000003,297728,390625
0.634033203125,0.76218368000000003,297728,390625
0.639404296875,0.76218368000000003,297728,390625
0.64453125,0.76218368000000003,297728,390625
0.64990234375,0.76218368000000003,297728,390625
0.65234375,0.76218368000000003,297728,390625
0.652587890625,0.76538368000000001,298978,390625
0.65283203125,0.76538368000000001,298978,390625
0.6552734375,0.76538368000000001,298978,390625
0.660400390625,0.76538368000000001,298978,390625
0.665771484375,0.76538368000000001,298978,390625
0.670654296875,0.76538368000000001,298978,390625
0.6708984375,0.76538879999999998,298980,390625
0.671142578125,0.76538879999999998,298980,390625
0.676513671875,0.76538879999999998,298980,390625
0.681640625,0.76538879999999998,298980,390625
0.68701171875,0.76538879999999998,298980,390625
0.688720703125,0.76538879999999998,298980,390625
0.68896484375,0.76541952000000002,298992,390625
0.689208984375,0.76541952000000002,298992,390625
0.6923828125,0.76541952000000002,298992,390625
0.69775390625,0.76541952000000002,298992,390625
0.702880859375,0.76541952000000002,298992,390625
0.708251953125,0.76541952000000002,298992,390625
0.713623046875,0.76541952000000002,298992,390625
0.718994140625,0.76541952000000002,298992,390625
0.72412109375,0.76541952000000002,298992,390625
0.7294921875,0.76541952000000002,298992,390625
0.73486328125,0.76541952000000002,298992,390625
0.73999999999999999,0.76541952000000002,298992,390625
0.742431640625,0.76541952000000002,298992,390625
0.74267578125,0.77211647999999999,301608,390625
0.742919921875,0.77211647999999999,301608,390625
0.745361328125,0.77211647999999999,301608,390625
0.75048828125,0.77211647999999999,301608,390625
0.755859375,0.77211647999999999,301608,390625
0.760986328125,0.77211647999999999,301608,390625
0.766357421875,0.77211647999999999,301608,390625
0.771728515625,0.77211647999999999,301608,390625
0.77685546875,0.77211647999999999,301608,390625
0.777099609375,0.77573119999999995,303020,390625
0.77734375,0.77573119999999995,303020,390625
0.7822265625,0.77573119999999995,303020,390625
0.78759765625,0.77573119999999995,303020,390625
0.7900390625,0.77573119999999995,303020,390625
0.790283203125,0.77684735999999999,303456,390625
0.79052734375,0.77684735999999999,303456,390625
0.79296875,0.77684735999999999,303456,390625
0.79833984375,0.77684735999999999,303456,390625
0.803466796875,0.77684735999999999,303456,390625
0.808837890625,0.77684735999999999,303456,390625
0.814208984375,0.77684735999999999,303456,390625
0.819580078125,0.77684735999999999,303456,390625
0.82470703125,0.77684735999999999,303456,390625
0.830078125,0.77684735999999999,303456,390625
0.83544921875,0.77684735999999999,303456,390625
0.837646484375,0.77684735999999999,303456,390625
0.837890625,0.77713407999999995,303568,390625
0.838134765625,0.77713407999999995,303568,390625
0.840576171875,0.77713407999999995,303568,390625
0.845947265625,0.77713407999999995,303568,390625
0.851318359375,0.77713407999999995,303568,390625
0.85400390625,0.77713407999999995,303568,390625
0.854248046875,0.93390079999999998,364805,390625
0.8544921875,0.93390079999999998,364805,390625
0.856689453125,0.93390079999999998,364805,390625
0.86083984375,0.93390079999999998,364805,390625
0.861083984375,0.93392127999999996,364813,390625
0.861328125,0.93392127999999996,364813,390625
0.86181640625,0.93392127999999996,364813,390625
0.8671875,0.93392127999999996,364813,390625
0.867431640625,0.93990143999999998,367149,390625
0.86767578125,0.93990143999999998,367149,390625
0.87255859375,0.93990143999999998,367149,390625
0.8740234375,0.93990143999999998,367149,390625
0.874267578125,0.93993216000000002,367161,390625
0.87451171875,0.93993216000000002,367161,390625
0.8779296875,0.93993216000000002,367161,390625
0.883056640625,0.93993216000000002,367161,390625
0.88525390625,0.93993216000000002,367161,390625
0.885498046875,0.93994239999999996,367165,390625
0.8857421875,0.93994239999999996,367165,390625
0.888427734375,0.93994239999999996,367165,390625
0.893798828125,0.93994239999999996,367165,390625
0.899169921875,0.93994239999999996,367165,390625
0.901611328125,0.93994239999999996,367165,390625
0.90185546875,0.94093055999999997,367551,390625
0.902099609375,0.94093055999999997,367551,390625
0.904296875,0.94093055999999997,367551,390625
0.90966796875,0.94093055999999997,367551,390625
0.914794921875,0.94093055999999997,367551,390625
0.9150390625,0.94094080000000002,367555,390625
0.915283203125,0.94094080000000002,367555,390625
0.919677734375,0.94094080000000002,367555,390625
0.919921875,0.94123776000000003,367671,390625
0.92000000000000004,0.94123776000000003,367671,390625
0.920166015625,0.94123776000000003,367671,390625
0.925537109375,0.94123776000000003,367671,390625
0.930908203125,0.94123776000000003,367671,390625
0.936279296875,0.94123776000000003,367671,390625
0.94140625,0.94123776000000003,367671,390625
0.944091796875,0.94123776000000003,367671,390625
0.9443359375,0.99914495999999997,390291,390625
0.944580078125,0.99914495999999997,390291,390625
0.94677734375,0.99914495999999997,390291,390625
0.94921875,0.99914495999999997,390291,390625
0.949462890625,0.99923200000000001,390325,390625
0.94970703125,0.99923200000000001,390325,390625
0.9521484375,0.99923200000000001,390325,390625
0.95751953125,0.99923200000000001,390325,390625
0.96240234375,0.99923200000000001,390325,390625
0.962646484375,0.99983615999999997,390561,390625
0.962890625,0.99983615999999997,390561,390625
0.968017578125,0.99983615999999997,390561,390625
0.973388671875,0.99983615999999997,390561,390625
0.974365234375,0.99983615999999997,390561,390625
0.974609375,0.99985151999999999,390567,390625
0.974853515625,0.99985151999999999,390567,390625
0.978515625,0.99985151999999999,390567,390625
0.978759765625,0.99986688000000001,390573,390625
0.97900390625,0.99986688000000001,390573,390625
0.98046875,0.99986688000000001,390573,390625
0.980712890625,0.99996927999999996,390613,390625
0.98095703125,0.99996927999999996,390613,390625
0.98388671875,0.99996927999999996,390613,390625
0.9892578125,0.99996927999999996,390613,390625
0.99169921875,0.99996927999999996,390613,390625
0.991943359375,0.99998975999999995,390621,390625
0.9921875,0.99998975999999995,390621,390625
0.99462890625,0.99998975999999995,390621,390625
0.996826171875,0.99998975999999995,390621,390625
0.9970703125,1,390625,390625
0.997314453125,1,390625,390625
0.999755859375,1,390625,390625
1,1,390625,390625


==> cdf/cdf_restricted_L10.csv <==
tau,count_below_tau,fraction_below_tau,point_role
0,2302,0.038984572135006522,endpoint;jump_left;special_left_neighbor;uniform_shape
9.9999999999999998e-13,2316,0.039221663364324547,jump_right;required_1e-12
0.0001,2316,0.039221663364324547,special_right_neighbor;uniform_shape
0.000732421875,2316,0.039221663364324547,uniform_shape
0.001220703125,2316,0.039221663364324547,uniform_shape
0.001708984375,2316,0.039221663364324547,uniform_shape
0.00244140625,2316,0.039221663364324547,uniform_shape
0.003173828125,2316,0.039221663364324547,uniform_shape
0.003662109375,2316,0.039221663364324547,uniform_shape
0.004150390625,2316,0.039221663364324547,uniform_shape
0.0048828125,2316,0.039221663364324547,uniform_shape
0.00537109375,2316,0.039221663364324547,uniform_shape
0.006103515625,2316,0.039221663364324547,uniform_shape
0.0068359375,2316,0.039221663364324547,uniform_shape
0.00732421875,2316,0.039221663364324547,uniform_shape
0.008056640625,2316,0.039221663364324547,uniform_shape
0.0087890625,2316,0.039221663364324547,uniform_shape
0.00927734375,2316,0.039221663364324547,uniform_shape
0.01,2316,0.039221663364324547,uniform_shape
0.010498046875,2316,0.039221663364324547,uniform_shape
0.010986328125,2316,0.039221663364324547,uniform_shape
0.01171875,2316,0.039221663364324547,uniform_shape
0.012451171875,2316,0.039221663364324547,uniform_shape
0.012939453125,2316,0.039221663364324547,uniform_shape
0.013671875,2316,0.039221663364324547,uniform_shape
0.014404296875,2316,0.039221663364324547,uniform_shape
0.014892578125,2316,0.039221663364324547,uniform_shape
0.015625,2316,0.039221663364324547,uniform_shape
0.016357421875,2316,0.039221663364324547,uniform_shape
0.016845703125,2316,0.039221663364324547,uniform_shape
0.017578125,2316,0.039221663364324547,uniform_shape
0.018310546875,2316,0.039221663364324547,uniform_shape
0.018798828125,2316,0.039221663364324547,uniform_shape
0.01953125,2316,0.039221663364324547,uniform_shape
0.02001953125,2316,0.039221663364324547,uniform_shape
0.020751953125,2316,0.039221663364324547,uniform_shape
0.021240234375,2316,0.039221663364324547,uniform_shape
0.02197265625,2316,0.039221663364324547,uniform_shape
0.022705078125,2316,0.039221663364324547,uniform_shape
0.023193359375,2316,0.039221663364324547,uniform_shape
0.02392578125,2316,0.039221663364324547,uniform_shape
0.024658203125,2316,0.039221663364324547,uniform_shape
0.025146484375,2316,0.039221663364324547,uniform_shape
0.02587890625,2316,0.039221663364324547,uniform_shape
0.026611328125,2316,0.039221663364324547,uniform_shape
0.027099609375,2316,0.039221663364324547,uniform_shape
0.02783203125,2316,0.039221663364324547,uniform_shape
0.028564453125,2316,0.039221663364324547,uniform_shape
0.029052734375,2316,0.039221663364324547,uniform_shape
0.02978515625,2316,0.039221663364324547,uniform_shape
0.0302734375,2316,0.039221663364324547,uniform_shape
0.03076171875,2316,0.039221663364324547,uniform_shape
0.031494140625,2316,0.039221663364324547,uniform_shape
0.0322265625,2316,0.039221663364324547,uniform_shape
0.03271484375,2316,0.039221663364324547,uniform_shape
0.033447265625,2316,0.039221663364324547,uniform_shape
0.0341796875,2316,0.039221663364324547,uniform_shape
0.03466796875,2316,0.039221663364324547,uniform_shape
0.035400390625,2316,0.039221663364324547,uniform_shape
0.0361328125,2316,0.039221663364324547,uniform_shape
0.03662109375,2316,0.039221663364324547,uniform_shape
0.037353515625,2316,0.039221663364324547,uniform_shape
0.0380859375,2316,0.039221663364324547,uniform_shape
0.03857421875,2316,0.039221663364324547,uniform_shape
0.039306640625,2316,0.039221663364324547,uniform_shape
0.0400390625,2316,0.039221663364324547,uniform_shape
0.04052734375,2316,0.039221663364324547,uniform_shape
0.041259765625,2316,0.039221663364324547,uniform_shape
0.0419921875,2316,0.039221663364324547,uniform_shape
0.042724609375,2316,0.039221663364324547,uniform_shape
0.043212890625,2316,0.039221663364324547,uniform_shape
0.0439453125,2316,0.039221663364324547,uniform_shape
0.044677734375,2316,0.039221663364324547,uniform_shape
0.045166015625,2316,0.039221663364324547,uniform_shape
0.0458984375,2316,0.039221663364324547,uniform_shape
0.046630859375,2316,0.039221663364324547,uniform_shape
0.047119140625,2316,0.039221663364324547,uniform_shape
0.04736328125,2316,0.039221663364324547,jump_left
0.047607421875,2317,0.039238598452132976,jump_right
0.0478515625,2317,0.039238598452132976,uniform_shape
0.048583984375,2317,0.039238598452132976,uniform_shape
0.049072265625,2317,0.039238598452132976,uniform_shape
0.0498046875,2317,0.039238598452132976,uniform_shape
0.05029296875,2317,0.039238598452132976,uniform_shape
0.05078125,2317,0.039238598452132976,uniform_shape
0.051513671875,2317,0.039238598452132976,uniform_shape
0.05224609375,2317,0.039238598452132976,uniform_shape
0.052734375,2317,0.039238598452132976,uniform_shape
0.053466796875,2317,0.039238598452132976,uniform_shape
0.05419921875,2317,0.039238598452132976,uniform_shape
0.0546875,2317,0.039238598452132976,uniform_shape
0.055419921875,2317,0.039238598452132976,uniform_shape
0.05615234375,2317,0.039238598452132976,uniform_shape
0.056640625,2317,0.039238598452132976,uniform_shape
0.057373046875,2317,0.039238598452132976,uniform_shape
0.05810546875,2317,0.039238598452132976,uniform_shape
0.05859375,2317,0.039238598452132976,uniform_shape
0.059326171875,2317,0.039238598452132976,uniform_shape
0.06005859375,2317,0.039238598452132976,uniform_shape
0.060546875,2317,0.039238598452132976,uniform_shape
0.061279296875,2317,0.039238598452132976,uniform_shape
0.06201171875,2317,0.039238598452132976,uniform_shape
0.062744140625,2317,0.039238598452132976,uniform_shape
0.063232421875,2317,0.039238598452132976,uniform_shape
0.06396484375,2317,0.039238598452132976,uniform_shape
0.064697265625,2317,0.039238598452132976,uniform_shape
0.065185546875,2317,0.039238598452132976,uniform_shape
0.06591796875,2317,0.039238598452132976,uniform_shape
0.066650390625,2317,0.039238598452132976,uniform_shape
0.067138671875,2317,0.039238598452132976,uniform_shape
0.06787109375,2317,0.039238598452132976,uniform_shape
0.068603515625,2317,0.039238598452132976,uniform_shape
0.069091796875,2317,0.039238598452132976,uniform_shape
0.06982421875,2317,0.039238598452132976,uniform_shape
0.070556640625,2317,0.039238598452132976,uniform_shape
0.071044921875,2317,0.039238598452132976,uniform_shape
0.07177734375,2317,0.039238598452132976,uniform_shape
0.072509765625,2317,0.039238598452132976,uniform_shape
0.072998046875,2317,0.039238598452132976,uniform_shape
0.07373046875,2317,0.039238598452132976,uniform_shape
0.074462890625,2317,0.039238598452132976,uniform_shape
0.074951171875,2317,0.039238598452132976,uniform_shape
0.07568359375,2317,0.039238598452132976,uniform_shape
0.076416015625,2317,0.039238598452132976,uniform_shape
0.076904296875,2317,0.039238598452132976,uniform_shape
0.07763671875,2317,0.039238598452132976,uniform_shape
0.078369140625,2317,0.039238598452132976,uniform_shape
0.078857421875,2317,0.039238598452132976,uniform_shape
0.07958984375,2317,0.039238598452132976,uniform_shape
0.080322265625,2317,0.039238598452132976,uniform_shape
0.080810546875,2317,0.039238598452132976,uniform_shape
0.08154296875,2317,0.039238598452132976,uniform_shape
0.082275390625,2317,0.039238598452132976,uniform_shape
0.082763671875,2317,0.039238598452132976,uniform_shape
0.08349609375,2317,0.039238598452132976,uniform_shape
0.084228515625,2317,0.039238598452132976,uniform_shape
0.0849609375,2317,0.039238598452132976,uniform_shape
0.08544921875,2317,0.039238598452132976,uniform_shape
0.086181640625,2317,0.039238598452132976,uniform_shape
0.0869140625,2317,0.039238598452132976,uniform_shape
0.08740234375,2317,0.039238598452132976,uniform_shape
0.088134765625,2317,0.039238598452132976,uniform_shape
0.0888671875,2317,0.039238598452132976,uniform_shape
0.08935546875,2317,0.039238598452132976,uniform_shape
0.090087890625,2317,0.039238598452132976,jump_left;uniform_shape
0.09033203125,5723,0.096919507527646526,jump_right
0.0908203125,5723,0.096919507527646526,uniform_shape
0.09130859375,5723,0.096919507527646526,uniform_shape
0.092041015625,5723,0.096919507527646526,uniform_shape
0.0927734375,5723,0.096919507527646526,uniform_shape
0.09326171875,5723,0.096919507527646526,uniform_shape
0.093994140625,5723,0.096919507527646526,uniform_shape
0.0947265625,5723,0.096919507527646526,uniform_shape
0.094970703125,5723,0.096919507527646526,jump_left
0.09521484375,5724,0.096936442615454962,jump_right;uniform_shape
0.095947265625,5724,0.096936442615454962,uniform_shape
0.0966796875,5724,0.096936442615454962,uniform_shape
0.09716796875,5724,0.096936442615454962,uniform_shape
0.097900390625,5724,0.096936442615454962,uniform_shape
0.0986328125,5724,0.096936442615454962,uniform_shape
0.09912109375,5724,0.096936442615454962,uniform_shape
0.099853515625,5724,0.096936442615454962,uniform_shape
0.100341796875,5724,0.096936442615454962,uniform_shape
0.100830078125,5724,0.096936442615454962,uniform_shape
0.1015625,5724,0.096936442615454962,uniform_shape
0.102294921875,5724,0.096936442615454962,uniform_shape
0.102783203125,5724,0.096936442615454962,uniform_shape
0.103515625,5724,0.096936442615454962,uniform_shape
0.104248046875,5724,0.096936442615454962,uniform_shape
0.10498046875,5724,0.096936442615454962,uniform_shape
0.10546875,5724,0.096936442615454962,uniform_shape
0.106201171875,5724,0.096936442615454962,uniform_shape
0.10693359375,5724,0.096936442615454962,uniform_shape
0.107421875,5724,0.096936442615454962,uniform_shape
0.108154296875,5724,0.096936442615454962,uniform_shape
0.10888671875,5724,0.096936442615454962,uniform_shape
0.109375,5724,0.096936442615454962,uniform_shape
0.110107421875,5724,0.096936442615454962,uniform_shape
0.11083984375,5724,0.096936442615454962,uniform_shape
0.111328125,5724,0.096936442615454962,uniform_shape
0.112060546875,5724,0.096936442615454962,uniform_shape
0.11279296875,5724,0.096936442615454962,uniform_shape
0.11328125,5724,0.096936442615454962,uniform_shape
0.114013671875,5724,0.096936442615454962,uniform_shape
0.11474609375,5724,0.096936442615454962,uniform_shape
0.115234375,5724,0.096936442615454962,jump_left;uniform_shape
0.115478515625,5726,0.096970312791071822,jump_right
0.115966796875,5726,0.096970312791071822,uniform_shape
0.11669921875,5726,0.096970312791071822,uniform_shape
0.1171875,5726,0.096970312791071822,uniform_shape
0.117919921875,5726,0.096970312791071822,uniform_shape
0.11865234375,5726,0.096970312791071822,uniform_shape
0.119140625,5726,0.096970312791071822,uniform_shape
0.119873046875,5726,0.096970312791071822,uniform_shape
0.12060546875,5726,0.096970312791071822,uniform_shape
0.12109375,5726,0.096970312791071822,uniform_shape
0.121826171875,5726,0.096970312791071822,uniform_shape
0.12255859375,5726,0.096970312791071822,uniform_shape
0.123046875,5726,0.096970312791071822,uniform_shape
0.123779296875,5726,0.096970312791071822,uniform_shape
0.12451171875,5726,0.096970312791071822,uniform_shape
0.125,5726,0.096970312791071822,uniform_shape
0.125732421875,5726,0.096970312791071822,uniform_shape
0.12646484375,5726,0.096970312791071822,jump_left;uniform_shape
0.126708984375,5728,0.097004182966688682,jump_right
0.127197265625,5728,0.097004182966688682,uniform_shape
0.127685546875,5728,0.097004182966688682,uniform_shape
0.12841796875,5728,0.097004182966688682,uniform_shape
0.129150390625,5728,0.097004182966688682,uniform_shape
0.129638671875,5728,0.097004182966688682,uniform_shape
0.13037109375,5728,0.097004182966688682,uniform_shape
0.131103515625,5728,0.097004182966688682,uniform_shape
0.131591796875,5728,0.097004182966688682,uniform_shape
0.13232421875,5728,0.097004182966688682,uniform_shape
0.133056640625,5728,0.097004182966688682,uniform_shape
0.133544921875,5728,0.097004182966688682,uniform_shape
0.13427734375,5728,0.097004182966688682,uniform_shape
0.135009765625,5728,0.097004182966688682,uniform_shape
0.135498046875,5728,0.097004182966688682,uniform_shape
0.13623046875,5728,0.097004182966688682,uniform_shape
0.136962890625,5728,0.097004182966688682,uniform_shape
0.137451171875,5728,0.097004182966688682,uniform_shape
0.1376953125,5728,0.097004182966688682,jump_left
0.137939453125,5732,0.097071923317922401,jump_right
0.13818359375,5732,0.097071923317922401,uniform_shape
0.138916015625,5732,0.097071923317922401,uniform_shape
0.139404296875,5732,0.097071923317922401,uniform_shape
0.14013671875,5732,0.097071923317922401,uniform_shape
0.140869140625,5732,0.097071923317922401,uniform_shape
0.141357421875,5732,0.097071923317922401,uniform_shape
0.14208984375,5732,0.097071923317922401,uniform_shape
0.142578125,5732,0.097071923317922401,jump_left
0.142822265625,5789,0.098037223323002937,jump_right;uniform_shape
0.143310546875,5789,0.098037223323002937,uniform_shape
0.14404296875,5789,0.098037223323002937,uniform_shape
0.144775390625,5789,0.098037223323002937,uniform_shape
0.145263671875,5789,0.098037223323002937,uniform_shape
0.14599609375,5789,0.098037223323002937,uniform_shape
0.146728515625,5789,0.098037223323002937,uniform_shape
0.1474609375,5789,0.098037223323002937,uniform_shape
0.14794921875,5789,0.098037223323002937,uniform_shape
0.148681640625,5789,0.098037223323002937,uniform_shape
0.1494140625,5789,0.098037223323002937,uniform_shape
0.14990234375,5789,0.098037223323002937,uniform_shape
0.150634765625,5789,0.098037223323002937,uniform_shape
0.1513671875,5789,0.098037223323002937,uniform_shape
0.15185546875,5789,0.098037223323002937,uniform_shape
0.152587890625,5789,0.098037223323002937,uniform_shape
0.1533203125,5789,0.098037223323002937,uniform_shape
0.15380859375,5789,0.098037223323002937,uniform_shape
0.154541015625,5789,0.098037223323002937,uniform_shape
0.1552734375,5789,0.098037223323002937,uniform_shape
0.15576171875,5789,0.098037223323002937,uniform_shape
0.156494140625,5789,0.098037223323002937,uniform_shape
0.1572265625,5789,0.098037223323002937,uniform_shape
0.15771484375,5789,0.098037223323002937,uniform_shape
0.158447265625,5789,0.098037223323002937,uniform_shape
0.1591796875,5789,0.098037223323002937,uniform_shape
0.15966796875,5789,0.098037223323002937,uniform_shape
0.160400390625,5789,0.098037223323002937,uniform_shape
0.1611328125,5789,0.098037223323002937,uniform_shape
0.16162109375,5789,0.098037223323002937,uniform_shape
0.162353515625,5789,0.098037223323002937,uniform_shape
0.1630859375,5789,0.098037223323002937,uniform_shape
0.16357421875,5789,0.098037223323002937,uniform_shape
0.164306640625,5789,0.098037223323002937,uniform_shape
0.1650390625,5789,0.098037223323002937,uniform_shape
0.16552734375,5789,0.098037223323002937,uniform_shape
0.166259765625,5789,0.098037223323002937,uniform_shape
0.1669921875,5789,0.098037223323002937,uniform_shape
0.16748046875,5789,0.098037223323002937,uniform_shape
0.168212890625,5789,0.098037223323002937,uniform_shape
0.1689453125,5789,0.098037223323002937,uniform_shape
0.169677734375,5789,0.098037223323002937,uniform_shape
0.170166015625,5789,0.098037223323002937,uniform_shape
0.1708984375,5789,0.098037223323002937,uniform_shape
0.171630859375,5789,0.098037223323002937,uniform_shape
0.172119140625,5789,0.098037223323002937,uniform_shape
0.1728515625,5789,0.098037223323002937,uniform_shape
0.173583984375,5789,0.098037223323002937,uniform_shape
0.174072265625,5789,0.098037223323002937,uniform_shape
0.1748046875,5789,0.098037223323002937,uniform_shape
0.175537109375,5789,0.098037223323002937,uniform_shape
0.176025390625,5789,0.098037223323002937,uniform_shape
0.1767578125,5789,0.098037223323002937,uniform_shape
0.177490234375,5789,0.098037223323002937,uniform_shape
0.177978515625,5789,0.098037223323002937,uniform_shape
0.1787109375,5789,0.098037223323002937,uniform_shape
0.179443359375,5789,0.098037223323002937,uniform_shape
0.179931640625,5789,0.098037223323002937,uniform_shape
0.1806640625,5789,0.098037223323002937,uniform_shape
0.181396484375,5789,0.098037223323002937,uniform_shape
0.181884765625,5789,0.098037223323002937,uniform_shape
0.1826171875,5789,0.098037223323002937,uniform_shape
0.183349609375,5789,0.098037223323002937,uniform_shape
0.183837890625,5789,0.098037223323002937,uniform_shape
0.1845703125,5789,0.098037223323002937,uniform_shape
0.185302734375,5789,0.098037223323002937,jump_left;uniform_shape
0.185546875,5791,0.098071093498619796,jump_right
0.185791015625,5791,0.098071093498619796,uniform_shape
0.1865234375,5791,0.098071093498619796,uniform_shape
0.187255859375,5791,0.098071093498619796,uniform_shape
0.187744140625,5791,0.098071093498619796,uniform_shape
0.1884765625,5791,0.098071093498619796,uniform_shape
0.189208984375,5791,0.098071093498619796,uniform_shape
0.18994140625,5791,0.098071093498619796,uniform_shape
0.190185546875,5791,0.098071093498619796,jump_left
0.1904296875,5793,0.098104963674236656,jump_right;uniform_shape
0.191162109375,5793,0.098104963674236656,uniform_shape
0.19189453125,5793,0.098104963674236656,uniform_shape
0.1923828125,5793,0.098104963674236656,uniform_shape
0.193115234375,5793,0.098104963674236656,uniform_shape
0.19384765625,5793,0.098104963674236656,uniform_shape
0.1943359375,5793,0.098104963674236656,uniform_shape
0.195068359375,5793,0.098104963674236656,uniform_shape
0.19580078125,5793,0.098104963674236656,uniform_shape
0.1962890625,5793,0.098104963674236656,uniform_shape
0.197021484375,5793,0.098104963674236656,uniform_shape
0.19775390625,5793,0.098104963674236656,uniform_shape
0.1982421875,5793,0.098104963674236656,uniform_shape
0.198974609375,5793,0.098104963674236656,uniform_shape
0.19970703125,5793,0.098104963674236656,uniform_shape
0.2001953125,5793,0.098104963674236656,uniform_shape
0.200927734375,5793,0.098104963674236656,uniform_shape
0.20166015625,5793,0.098104963674236656,uniform_shape
0.2021484375,5793,0.098104963674236656,uniform_shape
0.202880859375,5793,0.098104963674236656,uniform_shape
0.20361328125,5793,0.098104963674236656,uniform_shape
0.2041015625,5793,0.098104963674236656,uniform_shape
0.204833984375,5793,0.098104963674236656,uniform_shape
0.20556640625,5793,0.098104963674236656,uniform_shape
0.2060546875,5793,0.098104963674236656,uniform_shape
0.206787109375,5793,0.098104963674236656,uniform_shape
0.20751953125,5793,0.098104963674236656,uniform_shape
0.2080078125,5793,0.098104963674236656,uniform_shape
0.208740234375,5793,0.098104963674236656,uniform_shape
0.20947265625,5793,0.098104963674236656,uniform_shape
0.2099609375,5793,0.098104963674236656,uniform_shape
0.210693359375,5793,0.098104963674236656,uniform_shape
0.21142578125,5793,0.098104963674236656,uniform_shape
0.212158203125,5793,0.098104963674236656,uniform_shape
0.212646484375,5793,0.098104963674236656,uniform_shape
0.21337890625,5793,0.098104963674236656,uniform_shape
0.214111328125,5793,0.098104963674236656,uniform_shape
0.214599609375,5793,0.098104963674236656,jump_left;uniform_shape
0.21484375,7113,0.12045927958136463,jump_right
0.21533203125,7113,0.12045927958136463,uniform_shape
0.216064453125,7113,0.12045927958136463,uniform_shape
0.216552734375,7113,0.12045927958136463,uniform_shape
0.21728515625,7113,0.12045927958136463,uniform_shape
0.218017578125,7113,0.12045927958136463,uniform_shape
0.218505859375,7113,0.12045927958136463,uniform_shape
0.21923828125,7113,0.12045927958136463,uniform_shape
0.219970703125,7113,0.12045927958136463,uniform_shape
0.220458984375,7113,0.12045927958136463,uniform_shape
0.22119140625,7113,0.12045927958136463,uniform_shape
0.221923828125,7113,0.12045927958136463,uniform_shape
0.222412109375,7113,0.12045927958136463,uniform_shape
0.22314453125,7113,0.12045927958136463,uniform_shape
0.223876953125,7113,0.12045927958136463,uniform_shape
0.224365234375,7113,0.12045927958136463,uniform_shape
0.22509765625,7113,0.12045927958136463,uniform_shape
0.225830078125,7113,0.12045927958136463,uniform_shape
0.226318359375,7113,0.12045927958136463,uniform_shape
0.22705078125,7113,0.12045927958136463,uniform_shape
0.227783203125,7113,0.12045927958136463,uniform_shape
0.228271484375,7113,0.12045927958136463,uniform_shape
0.22900390625,7113,0.12045927958136463,uniform_shape
0.229736328125,7113,0.12045927958136463,uniform_shape
0.230224609375,7113,0.12045927958136463,uniform_shape
0.23095703125,7113,0.12045927958136463,uniform_shape
0.231689453125,7113,0.12045927958136463,uniform_shape
0.232177734375,7113,0.12045927958136463,uniform_shape
0.23291015625,7113,0.12045927958136463,uniform_shape
0.233642578125,7113,0.12045927958136463,uniform_shape
0.234375,7113,0.12045927958136463,uniform_shape
0.23486328125,7113,0.12045927958136463,uniform_shape
0.235595703125,7113,0.12045927958136463,uniform_shape
0.236328125,7113,0.12045927958136463,uniform_shape
0.23681640625,7113,0.12045927958136463,uniform_shape
0.237548828125,7113,0.12045927958136463,uniform_shape
0.23828125,7113,0.12045927958136463,uniform_shape
0.23876953125,7113,0.12045927958136463,uniform_shape
0.239501953125,7113,0.12045927958136463,uniform_shape
0.240234375,7113,0.12045927958136463,uniform_shape
0.24072265625,7113,0.12045927958136463,uniform_shape
0.241455078125,7113,0.12045927958136463,uniform_shape
0.2421875,7113,0.12045927958136463,uniform_shape
0.24267578125,7113,0.12045927958136463,uniform_shape
0.243408203125,7113,0.12045927958136463,uniform_shape
0.244140625,7113,0.12045927958136463,uniform_shape
0.24462890625,7113,0.12045927958136463,uniform_shape
0.245361328125,7113,0.12045927958136463,uniform_shape
0.24609375,7113,0.12045927958136463,uniform_shape
0.24658203125,7113,0.12045927958136463,uniform_shape
0.247314453125,7113,0.12045927958136463,uniform_shape
0.248046875,7113,0.12045927958136463,uniform_shape
0.24853515625,7113,0.12045927958136463,uniform_shape
0.2490234375,7113,0.12045927958136463,jump_left
0.249267578125,7116,0.12051008484478992,jump_right;uniform_shape
0.25,7116,0.12051008484478992,uniform_shape
0.25048828125,7116,0.12051008484478992,uniform_shape
0.251220703125,7116,0.12051008484478992,uniform_shape
0.251953125,7116,0.12051008484478992,uniform_shape
0.25244140625,7116,0.12051008484478992,uniform_shape
0.253173828125,7116,0.12051008484478992,uniform_shape
0.25390625,7116,0.12051008484478992,uniform_shape
0.254638671875,7116,0.12051008484478992,uniform_shape
0.255126953125,7116,0.12051008484478992,uniform_shape
0.255859375,7116,0.12051008484478992,uniform_shape
0.256591796875,7116,0.12051008484478992,uniform_shape
0.257080078125,7116,0.12051008484478992,uniform_shape
0.2578125,7116,0.12051008484478992,uniform_shape
0.258544921875,7116,0.12051008484478992,uniform_shape
0.259033203125,7116,0.12051008484478992,uniform_shape
0.259765625,7116,0.12051008484478992,uniform_shape
0.260498046875,7116,0.12051008484478992,uniform_shape
0.260986328125,7116,0.12051008484478992,uniform_shape
0.26171875,7116,0.12051008484478992,uniform_shape
0.262451171875,7116,0.12051008484478992,uniform_shape
0.262939453125,7116,0.12051008484478992,uniform_shape
0.274169921875,7116,0.12051008484478992,jump_left
0.2744140625,7117,0.12052701993259834,jump_right
0.285400390625,7117,0.12052701993259834,jump_left
0.28564453125,7118,0.12054395502040678,jump_right
0.296630859375,7118,0.12054395502040678,jump_left
0.296875,7258,0.12291486731358701,jump_right
0.298583984375,7258,0.12291486731358701,jump_left
0.298828125,7268,0.12308421819167133,jump_right
0.326171875,7268,0.12308421819167133,jump_left
0.326416015625,10154,0.17195888160680114,jump_right
0.33935546875,10154,0.17195888160680114,jump_left
0.339599609375,11168,0.18913106064454943,jump_right
0.349853515625,11168,0.18913106064454943,special_left_neighbor
0.34999999999999998,11168,0.18913106064454943,required_0.35
0.35009765625,11168,0.18913106064454943,special_right_neighbor
0.386962890625,11168,0.18913106064454943,jump_left
0.38720703125,11180,0.18933428169825062,jump_right
0.391845703125,11180,0.18933428169825062,jump_left
0.39208984375,11181,0.18935121678605904,jump_right
0.405029296875,11181,0.18935121678605904,jump_left
0.4052734375,11205,0.18975765889346136,jump_right
0.416259765625,11205,0.18975765889346136,jump_left
0.41650390625,11265,0.19077376416196717,jump_right
0.42138671875,11265,0.19077376416196717,jump_left
0.421630859375,11269,0.19084150451320089,jump_right
0.439453125,11269,0.19084150451320089,jump_left
0.439697265625,11289,0.19118020626936952,jump_right
0.457763671875,11289,0.19118020626936952,jump_left
0.4580078125,11291,0.19121407644498636,jump_right
0.4638671875,11291,0.19121407644498636,jump_left
0.464111328125,11339,0.19202696065979102,jump_right
0.498291015625,11339,0.19202696065979102,jump_left
0.49853515625,11473,0.19429626242612069,jump_right
0.53466796875,11473,0.19429626242612069,jump_left
0.534912109375,11474,0.19431319751392911,jump_right
0.541015625,11474,0.19431319751392911,jump_left
0.541259765625,11494,0.19465189927009771,jump_right
0.5458984375,11494,0.19465189927009771,jump_left
0.546142578125,11500,0.1947535097969483,jump_right
0.575439453125,11500,0.1947535097969483,jump_left
0.57568359375,11538,0.19539704313366865,jump_right
0.617919921875,11538,0.19539704313366865,jump_left;special_left_neighbor
0.61803394556045532,36649,0.62065403309116163,jump_right;phi_float32_left;special_left_neighbor
0.6180339887498949,36649,0.62065403309116163,jump_left;required_1_over_phi;special_left_neighbor;special_right_neighbor
0.61803406476974487,37222,0.63035783840539217,jump_right;phi_float32_right;special_right_neighbor
0.6181640625,37222,0.63035783840539217,special_right_neighbor
0.635986328125,37222,0.63035783840539217,jump_left
0.63623046875,37224,0.63039170858100901,jump_right
0.65234375,37224,0.63039170858100901,jump_left
0.652587890625,40010,0.67757286321529575,jump_right
0.670654296875,40010,0.67757286321529575,jump_left
0.6708984375,40050,0.678250266727633,jump_right
0.699951171875,40050,0.678250266727633,jump_left
0.7001953125,40052,0.67828413690324985,jump_right
0.713134765625,40052,0.67828413690324985,jump_left
0.71337890625,40106,0.67919863164490513,jump_right
0.742431640625,40106,0.67919863164490513,jump_left
0.74267578125,41390,0.70094328439092957,jump_right
0.74755859375,41390,0.70094328439092957,jump_left
0.747802734375,41392,0.70097715456654641,jump_right
0.77685546875,41392,0.70097715456654641,jump_left
0.777099609375,41844,0.70863181425595689,jump_right
0.7900390625,41844,0.70863181425595689,jump_left
0.790283203125,42254,0.71557520025741328,jump_right
0.826416015625,42254,0.71557520025741328,jump_left
0.82666015625,42256,0.71560907043303024,jump_right
0.837646484375,42256,0.71560907043303024,jump_left
0.837890625,42280,0.7160155125404325,jump_right
0.85400390625,42280,0.7160155125404325,jump_left
0.854248046875,50602,0.85694931328218937,jump_right
0.8671875,50602,0.85694931328218937,jump_left
0.867431640625,50644,0.85766058697014347,jump_right
0.88525390625,50644,0.85766058697014347,jump_left
0.885498046875,50742,0.85932022557536958,jump_right
0.890380859375,50742,0.85932022557536958,jump_left
0.890625,50744,0.85935409575098642,jump_right
0.901611328125,50744,0.85935409575098642,jump_left
0.90185546875,50764,0.8596927975071551,jump_right
0.919677734375,50764,0.8596927975071551,jump_left
0.919921875,50772,0.85982827820962249,jump_right
0.944091796875,50772,0.85982827820962249,jump_left
0.9443359375,58378,0.98863655608054324,jump_right
0.94921875,58378,0.98863655608054324,jump_left
0.949462890625,58496,0.99063489644193803,jump_right
0.978515625,58496,0.99063489644193803,jump_left
0.978759765625,58763,0.99515656488678894,jump_right
0.98046875,58763,0.99515656488678894,jump_left
0.980712890625,58781,0.99546139646734066,jump_right
0.99169921875,58781,0.99546139646734066,jump_left
0.991943359375,59049,1,jump_right
1,59049,1,endpoint


==> cdf/cdf_restricted_L14.csv <==
tau,count_below_tau,fraction_below_tau,point_role
0,126550,0.026458461261195713,endpoint;jump_left;special_left_neighbor;uniform_shape
9.9999999999999998e-13,126759,0.026502157969244627,jump_right;required_1e-12
0.0001,126759,0.026502157969244627,special_right_neighbor;uniform_shape
0.000732421875,126759,0.026502157969244627,uniform_shape
0.001220703125,126759,0.026502157969244627,uniform_shape
0.001708984375,126759,0.026502157969244627,uniform_shape
0.00244140625,126759,0.026502157969244627,uniform_shape
0.003173828125,126759,0.026502157969244627,uniform_shape
0.003662109375,126759,0.026502157969244627,uniform_shape
0.004150390625,126759,0.026502157969244627,uniform_shape
0.0048828125,126759,0.026502157969244627,uniform_shape
0.00537109375,126759,0.026502157969244627,uniform_shape
0.006103515625,126759,0.026502157969244627,uniform_shape
0.0068359375,126759,0.026502157969244627,uniform_shape
0.00732421875,126759,0.026502157969244627,uniform_shape
0.008056640625,126759,0.026502157969244627,uniform_shape
0.0087890625,126759,0.026502157969244627,jump_left;uniform_shape
0.009033203125,126809,0.026512611727151063,jump_right
0.00927734375,126809,0.026512611727151063,uniform_shape
0.01,126809,0.026512611727151063,uniform_shape
0.010498046875,126809,0.026512611727151063,uniform_shape
0.010986328125,126809,0.026512611727151063,uniform_shape
0.01171875,126809,0.026512611727151063,uniform_shape
0.012451171875,126809,0.026512611727151063,uniform_shape
0.012939453125,126809,0.026512611727151063,uniform_shape
0.013671875,126809,0.026512611727151063,uniform_shape
0.014404296875,126809,0.026512611727151063,uniform_shape
0.014892578125,126809,0.026512611727151063,uniform_shape
0.015625,126809,0.026512611727151063,uniform_shape
0.016357421875,126809,0.026512611727151063,uniform_shape
0.016845703125,126809,0.026512611727151063,uniform_shape
0.017578125,126809,0.026512611727151063,uniform_shape
0.01806640625,126809,0.026512611727151063,jump_left
0.018310546875,126914,0.026534564618754586,jump_right;uniform_shape
0.01904296875,126914,0.026534564618754586,uniform_shape
0.01953125,126914,0.026534564618754586,uniform_shape
0.02001953125,126914,0.026534564618754586,uniform_shape
0.020751953125,126942,0.026540418723182191,uniform_shape
0.021240234375,126942,0.026540418723182191,uniform_shape
0.02197265625,126942,0.026540418723182191,uniform_shape
0.022705078125,126942,0.026540418723182191,uniform_shape
0.023193359375,126942,0.026540418723182191,uniform_shape
0.02392578125,126942,0.026540418723182191,uniform_shape
0.024658203125,126942,0.026540418723182191,uniform_shape
0.025146484375,126942,0.026540418723182191,uniform_shape
0.02587890625,126946,0.026541255023814707,uniform_shape
0.026611328125,126946,0.026541255023814707,uniform_shape
0.027099609375,126946,0.026541255023814707,uniform_shape
0.02783203125,126946,0.026541255023814707,uniform_shape
0.028564453125,126946,0.026541255023814707,uniform_shape
0.029052734375,126946,0.026541255023814707,uniform_shape
0.02978515625,126946,0.026541255023814707,uniform_shape
0.0302734375,126946,0.026541255023814707,uniform_shape
0.03076171875,126946,0.026541255023814707,uniform_shape
0.03125,126946,0.026541255023814707,jump_left
0.031494140625,127416,0.026639520348135229,jump_right;uniform_shape
0.0322265625,127419,0.026640147573609614,uniform_shape
0.03271484375,127419,0.026640147573609614,uniform_shape
0.033447265625,127419,0.026640147573609614,uniform_shape
0.0341796875,127419,0.026640147573609614,uniform_shape
0.03466796875,127419,0.026640147573609614,uniform_shape
0.035400390625,127419,0.026640147573609614,uniform_shape
0.0361328125,127419,0.026640147573609614,uniform_shape
0.036865234375,127419,0.026640147573609614,uniform_shape
0.037353515625,127419,0.026640147573609614,uniform_shape
0.0380859375,127419,0.026640147573609614,uniform_shape
0.038818359375,127419,0.026640147573609614,uniform_shape
0.039306640625,127419,0.026640147573609614,uniform_shape
0.0400390625,127419,0.026640147573609614,uniform_shape
0.040771484375,127419,0.026640147573609614,uniform_shape
0.041259765625,127419,0.026640147573609614,uniform_shape
0.0419921875,127419,0.026640147573609614,uniform_shape
0.042724609375,127419,0.026640147573609614,uniform_shape
0.04736328125,127419,0.026640147573609614,jump_left;special_left_neighbor
0.047597471245062195,128955,0.026961287016495403,jump_right;previous_best
0.047607421875,128955,0.026961287016495403,special_right_neighbor
0.067626953125,128992,0.026969022797346167,jump_left
0.06787109375,129046,0.026980312855885119,jump_right
0.078857421875,129054,0.026981985457150151,jump_left
0.0791015625,130260,0.027234130097853446,jump_right
0.08642578125,130266,0.02723538454880222,jump_left
0.086669921875,130323,0.027247301832815558,jump_right
0.090087890625,130323,0.027247301832815558,jump_left
0.09033203125,315151,0.06589024515943967,jump_right
0.094970703125,315169,0.065894008512285981,jump_left
0.09521484375,319851,0.06687289840264489,jump_right
0.09765625,319851,0.06687289840264489,jump_left
0.097900390625,320079,0.066920567538698239,jump_right
0.10400390625,320083,0.066921403839330762,jump_left
0.104248046875,320175,0.066940638753878609,jump_right
0.10888671875,320175,0.066940638753878609,jump_left
0.109130859375,320363,0.066979944883606812,jump_right
0.11328125,320363,0.066979944883606812,jump_left
0.113525390625,320579,0.067025105117762634,jump_right
0.115234375,320579,0.067025105117762634,jump_left
0.115478515625,322951,0.067521031392844072,jump_right
0.12646484375,322952,0.067521240468002203,jump_left
0.126708984375,325324,0.06801716674308364,jump_right
0.13330078125,325332,0.068018839344348672,jump_left
0.133544921875,325578,0.068070271833248347,jump_right
0.1376953125,325578,0.068070271833248347,jump_left
0.137939453125,333426,0.069711093674242927,jump_right
0.142578125,333426,0.069711093674242927,jump_left
0.142822265625,341487,0.071396448523918923,jump_right
0.15576171875,341529,0.071405229680560345,jump_left
0.156005859375,341771,0.071455825868827497,jump_right
0.160888671875,341773,0.071456244019143758,jump_left
0.1611328125,342050,0.07151415783794543,jump_right
0.1767578125,342062,0.071516666739842971,jump_left
0.177001953125,342262,0.071558481771468729,jump_right
0.18359375,342262,0.071558481771468729,jump_left
0.183837890625,342330,0.07157269888222148,jump_right
0.185302734375,342330,0.07157269888222148,jump_left
0.185546875,344666,0.072061098451610281,jump_right
0.190185546875,344704,0.072069043307619179,jump_left;special_left_neighbor
0.19038988498024878,348272,0.072815023471822629,four_times_previous_best;jump_right
0.1904296875,348272,0.072815023471822629,special_right_neighbor
0.1982421875,348278,0.0728162779227714,jump_left
0.198486328125,348332,0.072827567981310348,jump_right
0.21044921875,348388,0.072839276190165558,jump_left
0.210693359375,348958,0.072958449030298966,jump_right
0.214599609375,348966,0.072960121631563998,jump_left
0.21484375,446098,0.093268009890927581,jump_right
0.21533203125,446098,0.093268009890927581,jump_left
0.215576171875,446184,0.093285990354526657,jump_right
0.2216796875,446192,0.093287662955791689,jump_left
0.221923828125,446270,0.093303970818125734,jump_right
0.2265625,446272,0.093304388968441981,jump_left
0.226806640625,446587,0.093370247643252552,jump_right
0.228515625,446587,0.093370247643252552,jump_left
0.228759765625,447225,0.093503637594138697,jump_right
0.23291015625,447225,0.093503637594138697,jump_left
0.233154296875,449393,0.093956912536961881,jump_right
0.233642578125,449393,0.093956912536961881,jump_left
0.23388671875,449445,0.093967784445184568,jump_right
0.242431640625,449447,0.09396820259550083,jump_left
0.24267578125,449527,0.093984928608151136,jump_right
0.244873046875,449527,0.093984928608151136,jump_left
0.2451171875,449584,0.093996845892164463,jump_right
0.246826171875,449584,0.093996845892164463,jump_left
0.2470703125,450248,0.094135671797161966,jump_right
0.2490234375,450252,0.094136508097794488,jump_left
0.249267578125,456600,0.09546371720159591,jump_right
0.269287109375,456661,0.095476470786241774,jump_left
0.26953125,459511,0.096072334986908758,jump_right
0.274169921875,459523,0.096074843888806299,jump_left
0.2744140625,460817,0.096345387143424929,jump_right
0.27880859375,460817,0.096345387143424929,jump_left
0.279052734375,460877,0.096357931652912662,jump_right
0.285400390625,460903,0.096363367607024006,jump_left
0.28564453125,462425,0.096681579997695985,jump_left;jump_right
0.285888671875,462479,0.096692870056234947,jump_right
0.296630859375,462513,0.096699978611611323,jump_left
0.296875,475911,0.099501167580220568,jump_right
0.298583984375,475911,0.099501167580220568,jump_left
0.298828125,478683,0.10008072391855352,jump_right
0.3056640625,478705,0.10008532357203236,jump_left
0.305908203125,478895,0.10012504785207682,jump_right
0.309814453125,478911,0.10012839305460687,jump_left
0.31005859375,479477,0.10024672959410776,jump_right
0.31689453125,479485,0.10024840219537279,jump_left
0.317138671875,479605,0.10027349121434824,jump_right
0.326171875,479611,0.10027474566529701,jump_left
0.326416015625,630223,0.13176397338138718,jump_right
0.328125,630223,0.13176397338138718,jump_left
0.328369140625,631193,0.13196677628477207,jump_right
0.33935546875,631222,0.13197283946435781,jump_left
0.339599609375,750984,0.15701209855217543,jump_right
0.34423828125,751020,0.15701962525786808,jump_left
0.344482421875,752370,0.15730187672134191,jump_right
0.349853515625,752376,0.15730313117229069,special_left_neighbor
0.34999999999999998,752376,0.15730313117229069,required_0.35
0.35009765625,752376,0.15730313117229069,special_right_neighbor
0.351318359375,752376,0.15730313117229069,jump_left
0.3515625,752422,0.1573127486295646,jump_left;jump_right
0.351806640625,752478,0.15732445683841981,jump_right
0.353271484375,752478,0.15732445683841981,jump_left
0.353515625,752628,0.15735581811213914,jump_right
0.355712890625,752628,0.15735581811213914,jump_left
0.35595703125,752786,0.15738885198712349,jump_right
0.358154296875,752786,0.15738885198712349,jump_left
0.3583984375,753057,0.15744551135497636,jump_right
0.360107421875,753057,0.15744551135497636,jump_left
0.3603515625,753103,0.15745512881225029,jump_right
0.364501953125,753131,0.1574609829166779,jump_left
0.36474609375,753395,0.15751617875842389,jump_right
0.369384765625,753395,0.15751617875842389,jump_left
0.36962890625,753477,0.15753332292139047,jump_right
0.375732421875,753477,0.15753332292139047,jump_left
0.3759765625,753531,0.15754461297992942,jump_right
0.380615234375,753531,0.15754461297992942,jump_left
0.380859375,754031,0.15764915055899378,jump_right
0.386962890625,754039,0.15765082316025883,jump_left
0.38720703125,789199,0.16500190572006634,jump_right
0.391845703125,789235,0.16500943242575897,jump_left
0.39208984375,789937,0.16515620318676538,jump_right
0.405029296875,790051,0.16518003775479206,jump_left
0.4052734375,803541,0.16800046163794916,jump_right
0.416259765625,803591,0.16801091539585558,jump_left
0.41650390625,834379,0.17444792136432413,jump_right
0.42138671875,834383,0.17444875766495663,jump_left
0.421630859375,842125,0.17606741753918956,jump_right
0.42333984375,842126,0.17606762661434769,jump_left
0.423583984375,842200,0.17608309817604922,jump_right
0.42822265625,842200,0.17608309817604922,jump_left
0.428466796875,843348,0.17632311645758106,jump_right
0.43701171875,843358,0.17632520720916234,jump_left
0.437255859375,843606,0.17637705784837829,jump_right
0.439453125,843606,0.17637705784837829,jump_left
0.439697265625,849230,0.17755289653769446,jump_right
0.442138671875,849232,0.17755331468801072,jump_left
0.4423828125,849352,0.17757840370698619,jump_right
0.4482421875,849384,0.17758509411204632,jump_left
0.448486328125,849524,0.17761436463418434,jump_right
0.45068359375,849524,0.17761436463418434,jump_left
0.450927734375,850754,0.17787152707868273,jump_right
0.457763671875,850782,0.17787738118311033,jump_left
0.4580078125,852549,0.17824681698752387,jump_right
0.4638671875,852563,0.17824974403973767,jump_left
0.464111328125,874003,0.18273231543001847,jump_right
0.46728515625,874009,0.18273356988096723,jump_left
0.467529296875,874057,0.18274360548855742,jump_right
0.468994140625,874057,0.18274360548855742,jump_left
0.46923828125,875291,0.18300160423368833,jump_right
0.470947265625,875305,0.18300453128590213,jump_left
0.47119140625,877423,0.18344735247081886,jump_right
0.473388671875,877423,0.18344735247081886,jump_left
0.4736328125,877491,0.18346156958157162,jump_right
0.478515625,877491,0.18346156958157162,jump_left
0.478759765625,877559,0.18347578669232437,jump_right
0.482177734375,877563,0.18347662299295689,jump_left
0.482421875,889053,0.18587889655985643,jump_right
0.487060546875,889098,0.18588830494197223,jump_left
0.4873046875,889504,0.18597318945617253,jump_right
0.48974609375,889504,0.18597318945617253,jump_left
0.489990234375,889624,0.18599827847514797,jump_right
0.498291015625,889684,0.1860108229846357,jump_left
0.49853515625,912940,0.19087307486207836,jump_right
0.500244140625,912940,0.19087307486207836,jump_left
0.50048828125,914378,0.19117372493946752,jump_right
0.507080078125,914384,0.19117497939041628,jump_left
0.50732421875,915026,0.19130920564193496,jump_right
0.51220703125,915032,0.19131046009288372,jump_left
0.512451171875,915122,0.19132927685711532,jump_right
0.518310546875,915185,0.19134244859207744,jump_left
0.5185546875,915247,0.19135541125188141,jump_right
0.53466796875,915315,0.19136962836263416,jump_left
0.534912109375,916897,0.19170038526279387,jump_right
0.541015625,916937,0.19170874826911904,jump_left
0.541259765625,994145,0.20785102307792502,jump_right
0.541748046875,994145,0.20785102307792502,jump_left
0.5419921875,994649,0.20795639695762194,jump_right
0.54345703125,994649,0.20795639695762194,jump_left
0.543701171875,994863,0.20800113904146147,jump_right
0.5458984375,994865,0.20800155719177774,jump_left
0.546142578125,1000681,0.20921753831145468,jump_right
0.5546875,1000713,0.20922422871651478,jump_left
0.554931640625,1001523,0.20939357959459909,jump_right
0.55908203125,1001536,0.20939629757165476,jump_left
0.559326171875,1003638,0.20983577355404143,jump_right
0.56591796875,1003650,0.20983828245593897,jump_left
0.566162109375,1003836,0.20987717043535092,jump_right
0.568603515625,1003836,0.20987717043535092,jump_left
0.56884765625,1004064,0.20992483957140429,jump_right
0.571044921875,1004064,0.20992483957140429,jump_left
0.5712890625,1004639,0.21004505778732832,jump_right
0.575439453125,1004663,0.21005007559112343,jump_left
0.57568359375,1042869,0.21803800108259117,jump_right
0.579833984375,1042869,0.21803800108259117,jump_left
0.580078125,1042939,0.21805263634366018,jump_right
0.582275390625,1042939,0.21805263634366018,jump_left
0.58251953125,1043729,0.2182178057185819,jump_right
0.58837890625,1043729,0.2182178057185819,jump_left
0.588623046875,1051863,0.2199184230548013,jump_right
0.593505859375,1051947,0.21993598536808415,jump_left
0.59375,1054039,0.22037337059888951,jump_right
0.602294921875,1054039,0.22037337059888951,jump_left
0.6025390625,1054113,0.22038884216059104,jump_right
0.60302734375,1054113,0.22038884216059104,jump_left
0.603271484375,1054223,0.2204118404279852,jump_right
0.606689453125,1054223,0.2204118404279852,jump_left
0.60693359375,1058527,0.22131169990857144,jump_right
0.61181640625,1058553,0.22131713586268278,jump_left
0.612060546875,1062195,0.22207858758858776,jump_right
0.613525390625,1062195,0.22207858758858776,jump_left
0.61376953125,1063635,0.22237965581629318,jump_right
0.617919921875,1063635,0.22237965581629318,jump_left;special_left_neighbor
0.61803394556045532,2649545,0.55395403984428915,jump_right;phi_float32_left;special_left_neighbor
0.6180339887498949,2649545,0.55395403984428915,jump_left;required_1_over_phi;special_left_neighbor;special_right_neighbor
0.61803406476974487,2657766,0.55567284671926576,jump_left;jump_right;phi_float32_right;special_right_neighbor
0.6181640625,2657777,0.55567514654600525,jump_right;special_right_neighbor
0.624755859375,2657787,0.55567723729758645,jump_left
0.625,2663685,0.55691036258022997,jump_right
0.62548828125,2663685,0.55691036258022997,jump_left
0.625732421875,2663768,0.55692771581835465,jump_right
0.6298828125,2663802,0.5569348243737311,jump_left
0.630126953125,2663926,0.55696074969333897,jump_left;jump_right
0.63037109375,2664034,0.55698332981041687,jump_right
0.635986328125,2664034,0.55698332981041687,jump_left
0.63623046875,2668158,0.55784555576253991,jump_right
0.645751953125,2668250,0.55786479067708783,jump_left
0.64599609375,2668314,0.55787817148720809,jump_right
0.65234375,2668314,0.55787817148720809,jump_left
0.652587890625,2892505,0.60475094026325493,jump_right
0.654296875,2892505,0.60475094026325493,jump_left
0.654541015625,2893453,0.60494914351316098,jump_right
0.655029296875,2893453,0.60494914351316098,jump_left
0.6552734375,2893593,0.60497841403529895,jump_right
0.6611328125,2893605,0.60498092293719652,jump_left
0.661376953125,2894009,0.60506538930108056,jump_right
0.661865234375,2894009,0.60506538930108056,jump_left
0.662109375,2894081,0.60508044271246586,jump_right
0.666259765625,2894089,0.60508211531373091,jump_left
0.66650390625,2894369,0.60514065635800696,jump_right
0.668212890625,2894369,0.60514065635800696,jump_left
0.66845703125,2894895,0.60525062989118261,jump_right
0.670654296875,2894899,0.60525146619181514,jump_left
0.6708984375,2904038,0.60716220406195398,jump_right
0.67236328125,2904038,0.60716220406195398,jump_left
0.672607421875,2904308,0.60721865435464872,jump_right
0.677490234375,2904310,0.60721907250496499,jump_left
0.677734375,2905444,0.60745616373428302,jump_right
0.679443359375,2905444,0.60745616373428302,jump_left
0.6796875,2905566,0.60748167090357474,jump_right
0.68359375,2905566,0.60748167090357474,jump_left
0.683837890625,2906658,0.6077099809762514,jump_right
0.690673828125,2906686,0.60771583508067895,jump_left
0.69091796875,2906888,0.60775806826262102,jump_right
0.699951171875,2906892,0.60775890456325354,jump_left
0.7001953125,2918300,0.61014403396718653,jump_right
0.70458984375,2918301,0.6101442430423446,jump_left
0.704833984375,2918443,0.61017393171479894,jump_right
0.705322265625,2918443,0.61017393171479894,jump_left
0.70556640625,2918523,0.61019065772744918,jump_right
0.706787109375,2918531,0.61019233032871423,jump_left
0.70703125,2919614,0.61041875872496765,jump_right
0.708740234375,2919614,0.61041875872496765,jump_left
0.708984375,2919738,0.61044468404457564,jump_right
0.713134765625,2919738,0.61044468404457564,jump_left
0.71337890625,2955572,0.61793668326096196,jump_right
0.720703125,2955578,0.61793793771191075,jump_left
0.720947265625,2955654,0.61795382742392857,jump_right
0.72265625,2955654,0.61795382742392857,jump_left
0.722900390625,2955922,0.61800985956630705,jump_right
0.72509765625,2955922,0.61800985956630705,jump_left
0.725341796875,2956466,0.61812359645232906,jump_right
0.72705078125,2956470,0.61812443275296158,jump_left
0.727294921875,2956700,0.61817252003933121,jump_right
0.731201171875,2956700,0.61817252003933121,jump_left
0.7314453125,2957028,0.61824109669119742,jump_right
0.736328125,2957040,0.61824360559309499,jump_left
0.736572265625,2957674,0.61837615924334866,jump_right
0.742431640625,2957694,0.61838034074651127,jump_left
0.74267578125,3283560,0.68651082622530069,jump_right
0.74755859375,3283590,0.6865170984800445,jump_left
0.747802734375,3286832,0.68719492014269801,jump_left;jump_right
0.748046875,3286896,0.68720830095281826,jump_right
0.752197265625,3286910,0.68721122800503198,jump_left
0.75244140625,3287062,0.68724300742906763,jump_right
0.759033203125,3287104,0.68725178858570901,jump_left
0.75927734375,3287172,0.68726600569646179,jump_right
0.761474609375,3287188,0.68726935089899177,jump_left
0.76171875,3287564,0.68734796315844826,jump_right
0.763427734375,3287564,0.68734796315844826,jump_left
0.763671875,3287870,0.6874119401568356,jump_right
0.765625,3287900,0.68741821241157952,jump_left
0.765869140625,3291019,0.68807031782978312,jump_right
0.767578125,3291035,0.68807366303231321,jump_left
0.767822265625,3291635,0.68819910812719043,jump_right
0.770263671875,3291635,0.68819910812719043,jump_left
0.7705078125,3291839,0.68824175945944877,jump_right
0.772705078125,3291839,0.68824175945944877,jump_left
0.77294921875,3292092,0.68829465547445534,jump_right
0.77685546875,3292104,0.6882971643763528,jump_left
0.777099609375,3327891,0.69577933706030715,jump_right
0.77734375,3327891,0.69577933706030715,jump_left
0.777587890625,3327951,0.69579188156979488,jump_right
0.778076171875,3327951,0.69579188156979488,jump_left
0.7783203125,3328047,0.69581195278497521,jump_right
0.77880859375,3328047,0.69581195278497521,jump_left
0.779052734375,3332027,0.69664407191432764,jump_right
0.781494140625,3332035,0.69664574451559269,jump_left
0.78173828125,3332153,0.6966704153842519,jump_right
0.785888671875,3332153,0.6966704153842519,jump_left
0.7861328125,3333659,0.69698528257239389,jump_right
0.7900390625,3333663,0.69698611887302631,jump_left
0.790283203125,3407597,0.71244388161411876,jump_right
0.792724609375,3407599,0.71244429976443502,jump_left
0.79296875,3407789,0.71248402404447952,jump_right
0.797119140625,3407817,0.71248987814890707,jump_left
0.79736328125,3409779,0.71290008360915569,jump_right
0.808349609375,3409888,0.71292287280139177,jump_left
0.80859375,3410610,0.71307382506556072,jump_right
0.80908203125,3410610,0.71307382506556072,jump_left
0.809326171875,3410904,0.7131352931620506,jump_right
0.815185546875,3410932,0.71314114726647826,jump_left
0.8154296875,3411960,0.71335607652903454,jump_right
0.81591796875,3411960,0.71335607652903454,jump_left
0.816162109375,3412242,0.71341503572362686,jump_right
0.824462890625,3412288,0.71342465318090087,jump_left
0.82470703125,3416542,0.71431405890358057,jump_right
0.826416015625,3416542,0.71431405890358057,jump_left
0.82666015625,3419716,0.7149776634554813,jump_right
0.83154296875,3419716,0.7149776634554813,jump_left
0.831787109375,3420588,0.71515997699336964,jump_right
0.837646484375,3420600,0.7151624858952671,jump_left
0.837890625,3447510,0.7207886984005123,jump_right
0.8427734375,3447528,0.72079246175335865,jump_left
0.843017578125,3448151,0.72092271557687282,jump_right
0.8447265625,3448151,0.72092271557687282,jump_left
0.844970703125,3448913,0.72108203084736699,jump_right
0.852294921875,3448957,0.72109123015432464,jump_left
0.8525390625,3449021,0.72110461096444489,jump_right
0.85400390625,3449039,0.72110837431729125,jump_left
0.854248046875,3898797,0.81514159928697005,jump_right
0.856689453125,3898797,0.81514159928697005,jump_left
0.85693359375,3898993,0.81518257801796334,jump_right
0.8671875,3899005,0.81518508691986091,jump_left
0.867431640625,3954805,0.82685148074344617,jump_right
0.867919921875,3954809,0.82685231704407869,jump_left
0.8681640625,3955217,0.82693761970859525,jump_right
0.8740234375,3955225,0.8269392923098603,jump_left
0.874267578125,3955735,0.82704592064050597,jump_right
0.874755859375,3955735,0.82704592064050597,jump_left
0.875,3955933,0.82708731752181541,jump_right
0.879150390625,3955933,0.82708731752181541,jump_left
0.87939453125,3956050,0.82711177931531654,jump_right
0.881103515625,3956050,0.82711177931531654,jump_left
0.88134765625,3957534,0.82742204684997955,jump_right
0.88525390625,3957572,0.82742999170598852,jump_left
0.885498046875,3983114,0.83277018939491354,jump_right
0.887939453125,3983116,0.8327706075452298,jump_left
0.88818359375,3983426,0.83283542084424966,jump_right
0.890380859375,3983426,0.83283542084424966,jump_left
0.890625,3986648,0.83350906100374056,jump_right
0.901611328125,3986710,0.83352202366354455,jump_left
0.90185546875,4000034,0.83630774107045225,jump_right
0.903564453125,4000036,0.83630815922076851,jump_left
0.90380859375,4000128,0.83632739413531632,jump_right
0.910400390625,4000158,0.83633366639006024,jump_left
0.91064453125,4000612,0.8364285865118507,jump_right
0.914794921875,4000618,0.83642984096279949,jump_left
0.9150390625,4002172,0.83675474375853154,jump_right
0.919677734375,4002176,0.83675558005916406,jump_left
0.919921875,4006520,0.83766380254607542,jump_right
0.921630859375,4006520,0.83766380254607542,jump_left
0.921875,4006598,0.83768011040840951,jump_right
0.922607421875,4006618,0.83768429191157212,jump_left
0.9228515625,4006736,0.83770896278023133,jump_right
0.92431640625,4006736,0.83770896278023133,jump_left
0.924560546875,4006916,0.83774659630869441,jump_right
0.927001953125,4006962,0.83775621376596843,jump_left
0.92724609375,4007022,0.83776875827545605,jump_right
0.932861328125,4007030,0.8377704308767211,jump_left
0.93310546875,4009828,0.83835542316916545,jump_right
0.93359375,4009828,0.83835542316916545,jump_left
0.933837890625,4010180,0.8384290176248268,jump_right
0.93798828125,4010184,0.83842985392545932,jump_left
0.938232421875,4010712,0.83854024560895124,jump_right
0.93994140625,4010712,0.83854024560895124,jump_left
0.940185546875,4010904,0.83858038803931201,jump_right
0.942626953125,4010908,0.83858122433994453,jump_left
0.94287109375,4011040,0.83860882226081745,jump_right
0.944091796875,4011060,0.83861300376398007,jump_left
0.9443359375,4598126,0.96135392054600399,jump_right
0.94921875,4598174,0.96136395615359416,jump_left
0.949462890625,4624828,0.96693664541835833,jump_left;jump_right
0.94970703125,4624922,0.9669562984832224,jump_right
0.95458984375,4624932,0.96695838923480371,jump_left
0.954833984375,4625020,0.9669767878487191,jump_right
0.9560546875,4625020,0.9669767878487191,jump_left
0.956298828125,4625978,0.96717708185020645,jump_right
0.960693359375,4626012,0.96718419040558279,jump_left
0.9609375,4626060,0.96719422601317295,jump_right
0.96240234375,4626060,0.96719422601317295,jump_left
0.962646484375,4638376,0.96976919566068687,jump_right
0.963134765625,4638376,0.96976919566068687,jump_left
0.96337890625,4638546,0.96980473843756876,jump_right
0.9658203125,4638546,0.96980473843756876,jump_left
0.966064453125,4638632,0.96982271890116789,jump_right
0.96923828125,4638634,0.96982313705148415,jump_left
0.969482421875,4640990,0.9703157181240355,jump_right
0.969970703125,4640990,0.9703157181240355,jump_left
0.97021484375,4641136,0.97034624309712236,jump_right
0.974365234375,4641138,0.97034666124743851,jump_left
0.974609375,4641835,0.97049238663265436,jump_right
0.976318359375,4641843,0.9704940592339194,jump_left
0.9765625,4642977,0.97073115046323732,jump_right
0.978515625,4642985,0.97073282306450237,jump_left
0.978759765625,4713559,0.98548809327428211,jump_right
0.98046875,4713563,0.98548892957491463,jump_left
0.980712890625,4725659,0.98801790268764023,jump_right
0.983154296875,4725671,0.98802041158953779,jump_left
0.9833984375,4725723,0.98803128349776048,jump_right
0.985595703125,4725743,0.9880354650009231,jump_left
0.98583984375,4726367,0.98816592789959545,jump_right
0.987548828125,4726367,0.98816592789959545,jump_left
0.98779296875,4726421,0.9881772179581344,jump_right
0.98828125,4726421,0.9881772179581344,jump_left
0.988525390625,4726507,0.98819519842173342,jump_right
0.99169921875,4726519,0.98819770732363099,jump_left
0.991943359375,4778703,0.99910808537542262,jump_right
0.994384765625,4778709,0.9991093398263714,jump_left
0.99462890625,4779019,0.99917415312539137,jump_right
0.996826171875,4779019,0.99917415312539137,jump_left
0.9970703125,4781861,0.99976834472479337,jump_left;jump_right
0.997314453125,4781913,0.99977921663301605,jump_right
0.997802734375,4781913,0.99977921663301605,jump_left
0.998046875,4781985,0.99979427004440125,jump_right
0.998779296875,4781985,0.99979427004440125,jump_left
0.9990234375,4782969,1,jump_right
1,4782969,1,endpoint


==> cdf/cdf_restricted_L18.csv <==
tau,count_below_tau,fraction_below_tau,point_role
0,5152632,0.013299843829374755,endpoint;jump_left;special_left_neighbor;uniform_shape
9.9999999999999998e-13,5153420,0.013301877795110625,jump_right;required_1e-12
0.0001,5153420,0.013301877795110625,special_right_neighbor;uniform_shape
0.000732421875,5153420,0.013301877795110625,uniform_shape
0.001220703125,5153420,0.013301877795110625,uniform_shape
0.001708984375,5153428,0.013301898444508959,uniform_shape
0.00244140625,5153448,0.013301950068004793,uniform_shape
0.003173828125,5153448,0.013301950068004793,uniform_shape
0.003662109375,5153448,0.013301950068004793,uniform_shape
0.004150390625,5153700,0.013302600524052305,uniform_shape
0.0048828125,5153712,0.013302631498149805,uniform_shape
0.00537109375,5153712,0.013302631498149805,uniform_shape
0.006103515625,5153762,0.013302760556889391,uniform_shape
0.0068359375,5153762,0.013302760556889391,uniform_shape
0.00732421875,5153762,0.013302760556889391,uniform_shape
0.008056640625,5153762,0.013302760556889391,uniform_shape
0.0087890625,5153762,0.013302760556889391,uniform_shape
0.00927734375,5197876,0.013416626501651027,uniform_shape
0.01,5197876,0.013416626501651027,uniform_shape
0.010498046875,5197994,0.013416931080276449,uniform_shape
0.010986328125,5197994,0.013416931080276449,uniform_shape
0.01171875,5197994,0.013416931080276449,uniform_shape
0.012451171875,5198051,0.013417078207239577,uniform_shape
0.012939453125,5198051,0.013417078207239577,uniform_shape
0.013671875,5198051,0.013417078207239577,uniform_shape
0.014404296875,5198051,0.013417078207239577,uniform_shape
0.014892578125,5198051,0.013417078207239577,uniform_shape
0.015625,5198051,0.013417078207239577,uniform_shape
0.016357421875,5198103,0.013417212428328745,uniform_shape
0.016845703125,5198127,0.013417274376523746,uniform_shape
0.017578125,5198129,0.01341727953887333,uniform_shape
0.018310546875,5228971,0.013496888131799348,uniform_shape
0.01904296875,5228971,0.013496888131799348,uniform_shape
0.01953125,5228971,0.013496888131799348,uniform_shape
0.02001953125,5228971,0.013496888131799348,jump_left;special_left_neighbor;uniform_shape
0.020099994962606615,5267437,0.013596175601337388,jump_left;jump_right;previous_best
0.020263671875,5267440,0.013596183344861764,jump_right;special_right_neighbor
0.0205078125,5267440,0.013596183344861764,uniform_shape
0.02099609375,5267440,0.013596183344861764,uniform_shape
0.021728515625,5267462,0.01359624013070718,uniform_shape
0.0224609375,5267502,0.01359634337769885,uniform_shape
0.02294921875,5267506,0.013596353702398017,uniform_shape
0.023681640625,5267506,0.013596353702398017,uniform_shape
0.0244140625,5267822,0.013597169353632197,uniform_shape
0.02490234375,5267822,0.013597169353632197,uniform_shape
0.025634765625,5272022,0.013608010287757393,uniform_shape
0.0263671875,5274962,0.013615598941645031,uniform_shape
0.02685546875,5274962,0.013615598941645031,uniform_shape
0.027587890625,5275024,0.013615758974482117,uniform_shape
0.0283203125,5275024,0.013615758974482117,uniform_shape
0.02880859375,5275024,0.013615758974482117,uniform_shape
0.029541015625,5275024,0.013615758974482117,uniform_shape
0.030029296875,5275024,0.013615758974482117,uniform_shape
0.030517578125,5275024,0.013615758974482117,uniform_shape
0.03125,5275044,0.013615810597977951,jump_left;uniform_shape
0.031494140625,5517548,0.014241755809667567,jump_right
0.031982421875,5517563,0.014241794527289443,uniform_shape
0.032470703125,5524873,0.014260662915016866,uniform_shape
0.033203125,5524873,0.014260662915016866,uniform_shape
0.033935546875,5524873,0.014260662915016866,uniform_shape
0.034423828125,5531997,0.014279051204233032,uniform_shape
0.03515625,5531997,0.014279051204233032,uniform_shape
0.035888671875,5531997,0.014279051204233032,uniform_shape
0.03662109375,5531997,0.014279051204233032,uniform_shape
0.037109375,5532078,0.01427926027939116,uniform_shape
0.037841796875,5532230,0.014279652617959502,uniform_shape
0.03857421875,5535224,0.01428738065528589,uniform_shape
0.0390625,5539429,0.014298234495285044,uniform_shape
0.039794921875,5539537,0.014298513262162549,uniform_shape
0.04052734375,5539809,0.014299215341705895,uniform_shape
0.041015625,5539809,0.014299215341705895,uniform_shape
0.041748046875,5540138,0.014300064548212369,uniform_shape
0.04736328125,5540636,0.014301349973258642,jump_left
0.047607421875,5686728,0.014678438960929607,jump_right
0.078857421875,5776281,0.014909590907051897,jump_left
0.0791015625,5977479,0.015428918112795011,jump_right
0.080322265625,5978495,0.01543154058638339,jump_left;special_left_neighbor
0.080399979850426462,5978519,0.015431602534578391,four_times_previous_best;jump_right
0.08056640625,5978519,0.015431602534578391,special_right_neighbor
0.090087890625,6012176,0.015518477134543083,jump_left
0.09033203125,19052306,0.049177331971206099,jump_right
0.094970703125,19073672,0.049232481351805843,jump_left
0.09521484375,19579948,0.050539268200655234,jump_right
0.10400390625,19624341,0.050653854293183753,jump_left
0.104248046875,19682513,0.050804006393167296,jump_right
0.11328125,19730387,0.050927577555145771,jump_left
0.113525390625,19843513,0.051219575534633119,jump_right
0.115234375,19844245,0.051221464954580652,jump_left
0.115478515625,20052227,0.051758302850110752,jump_right
0.12646484375,20079835,0.051829563923760369,jump_left
0.126708984375,20270803,0.052322485711384252,jump_right
0.1376953125,20351626,0.052531104001574888,jump_left
0.137939453125,21566160,0.055666028546053486,jump_right
0.142578125,21572209,0.055681642072368559,jump_left
0.142822265625,22029887,0.056862988988690272,jump_right
0.15576171875,22091282,0.057021460215027499,jump_left
0.156005859375,22232448,0.057385834335674485,jump_right
0.160888671875,22236117,0.057395304665985282,jump_left
0.1611328125,22391334,0.057795946873630627,jump_right
0.1767578125,22456337,0.057963730978616367,jump_left
0.177001953125,22548563,0.058201782404956902,jump_right
0.18359375,22563963,0.058241532496749286,jump_left
0.183837890625,22613635,0.058369744611003263,jump_right
0.185302734375,22615499,0.058374555920815016,jump_left
0.185546875,23626337,0.060983705484920804,jump_right
0.190185546875,23636072,0.061008833221518129,jump_left
0.1904296875,24180137,0.062413160084571574,jump_right
0.21044921875,24320224,0.062774749117618295,jump_left
0.210693359375,24492512,0.063219454560132976,jump_right
0.214599609375,24500546,0.063240191718409611,jump_left
0.21484375,30314406,0.078246780592959295,jump_right
0.2216796875,30363514,0.078373536924630741,jump_left
0.221923828125,30529841,0.078802855984212022,jump_right
0.2265625,30542252,0.078834890944551983,jump_left
0.226806640625,30666094,0.079154548793107321,jump_right
0.228515625,30670829,0.079166770655746094,jump_left
0.228759765625,30797445,0.079493588683173647,jump_right
0.23291015625,30804406,0.079511556240898756,jump_left
0.233154296875,31712266,0.081854901587303505,jump_right
0.246826171875,31776725,0.082021281533202539,jump_left
0.2470703125,31931349,0.08242039310419641,jump_right
0.2490234375,31951718,0.082472969053528813,jump_left
0.249267578125,32926793,0.084989808063558561,jump_right
0.2509765625,32931240,0.08500128654785731,jump_left
0.251220703125,33147938,0.08556062196287198,jump_right
0.269287109375,33221842,0.085751381104678739,jump_left
0.26953125,33701302,0.08698895117031355,jump_right
0.274169921875,33712844,0.087018743089759515,jump_left
0.2744140625,33909481,0.087526297557277616,jump_right
0.280517578125,33945204,0.087618504864361985,jump_left
0.28076171875,34022984,0.087819268639661441,jump_right
0.285400390625,34055046,0.08790202626583335,jump_left
0.28564453125,34308140,0.088555306118567212,jump_right
0.296630859375,34415687,0.08883290372389159,jump_left
0.296875,35826877,0.092475431778209341,jump_right
0.298583984375,35834105,0.092494088509603833,jump_left
0.298828125,35998559,0.092918573028800244,jump_right
0.3056640625,36032891,0.093007189921749334,jump_left
0.305908203125,36143077,0.093291599247349047,jump_right
0.309814453125,36147678,0.093303475232565714,jump_left
0.31005859375,37088484,0.095731859963658253,jump_right
0.31689453125,37114738,0.095799626126639878,jump_left
0.317138671875,37273606,0.09620969220344977,jump_right
0.326171875,37340246,0.096381701691569538,jump_left
0.326416015625,46984665,0.12127563289508934,jump_right
0.328125,46993979,0.12129967395709937,jump_left
0.328369140625,47196507,0.12182243412531546,jump_right
0.33935546875,47282087,0.12204333106399026,jump_left
0.339599609375,54815807,0.1414891792158158,jump_right
0.342041015625,54854291,0.14158851314650012,jump_left
0.34228515625,54947391,0.1418288205196086,jump_right
0.34423828125,54948073,0.14183058088081654,jump_left
0.344482421875,55192097,0.14246044947818959,jump_right
0.349853515625,55209787,0.14250611046025499,special_left_neighbor
0.34999999999999998,55209787,0.14250611046025499,jump_left;required_0.35
0.35009765625,55213099,0.14251465931116514,jump_right;special_right_neighbor
0.353271484375,55303847,0.14274889576116354,jump_left
0.353515625,55375477,0.14293378531149395,jump_right
0.355712890625,55378579,0.14294179211569782,jump_left
0.35595703125,55471261,0.1431810205577434,jump_right
0.358154296875,55474011,0.14318811878842061,jump_left
0.3583984375,55594720,0.14349968981635353,jump_right
0.360107421875,55597024,0.14350563684307363,jump_left
0.3603515625,55672252,0.14369981346030464,jump_right
0.362548828125,55676451,0.14371065181325504,jump_left
0.36279296875,55823315,0.14408973346786519,jump_right
0.364501953125,55825181,0.14409454994002655,jump_left
0.36474609375,55916113,0.14432926132618659,jump_right
0.369384765625,55924175,0.1443500707573574,jump_left
0.36962890625,55994599,0.14453184741088901,jump_right
0.375732421875,56040085,0.14464925472746487,jump_left
0.3759765625,56229019,0.14513692640556242,jump_right
0.380615234375,56251411,0.14519472407149844,jump_left
0.380859375,56390702,0.14555425848941098,jump_right
0.386962890625,56425389,0.14564379169941113,jump_left
0.38720703125,61757049,0.1594057380893967,jump_right
0.391845703125,61799249,0.15951466366560701,jump_left
0.39208984375,61941702,0.15988235975821094,jump_right
0.39892578125,61974762,0.15996769339682496,jump_left
0.399169921875,62058767,0.16018452498520283,jump_right
0.405029296875,62119102,0.16034026016626085,jump_left
0.4052734375,63424964,0.16371091824211703,jump_right
0.412109375,63494479,0.16389034860776297,jump_left
0.412353515625,63551133,0.16403658248441269,jump_right
0.416259765625,63564465,0.16407099470673581,jump_left
0.41650390625,66696707,0.17215585879868114,jump_right
0.42138671875,66768739,0.17234178598127783,jump_left
0.421630859375,67612753,0.17452033364193084,jump_right
0.42333984375,67619294,0.17453721710624345,jump_left
0.423583984375,67847468,0.1751261740831678,jump_right
0.42822265625,67853290,0.17514120168280517,jump_left
0.428466796875,68023764,0.17558122487424768,jump_right
0.43701171875,68051946,0.17565396754222773,jump_left
0.437255859375,68112986,0.17581152245151391,jump_right
0.439453125,68119564,0.17582850141929379,jump_left
0.439697265625,68605196,0.17708200249574307,jump_right
0.44140625,68610062,0.17709456249227953,jump_left
0.441650390625,68670902,0.17725160116660738,jump_right
0.442138671875,68671622,0.17725345961245742,jump_left
0.4423828125,68748618,0.17745219974672016,jump_right
0.4482421875,68851198,0.1777169766568541,jump_left
0.448486328125,68908750,0.17786552842846678,jump_right
0.45068359375,68909094,0.17786641635259512,jump_left
0.450927734375,69536026,0.17948463742711346,jump_right
0.457763671875,69572684,0.17957925813262809,jump_left
0.4580078125,69751074,0.18003971390372181,jump_right
0.4638671875,69819730,0.18021692704022166,jump_left
0.464111328125,72097620,0.18609655928651725,jump_right
0.468994140625,72151884,0.18623662415541475,jump_left
0.46923828125,72379136,0.18682320128918117,jump_right
0.470947265625,72394132,0.18686190858635771,jump_left
0.47119140625,73111012,0.18871230117104107,jump_right
0.473388671875,73115796,0.18872464951124462,jump_left
0.4736328125,73224406,0.18900499090537259,jump_right
0.478515625,73241716,0.18904967104101714,jump_left
0.478759765625,73293390,0.18918305066720412,jump_right
0.482177734375,73316761,0.18924337530326127,jump_left
0.482421875,75357671,0.19451132074741664,jump_right
0.484619140625,75366845,0.19453500044495581,jump_left
0.48486328125,75438149,0.19471904853230412,jump_right
0.487060546875,75440406,0.19472487424380902,jump_left
0.4873046875,75575532,0.19507365806871407,jump_right
0.48974609375,75578902,0.19508235662776213,jump_left
0.489990234375,75640855,0.19524226814963314,jump_right
0.494140625,75677928,0.19533796004268633,jump_left
0.494384765625,75868256,0.19582922987844353,jump_right
0.498291015625,75880544,0.19586094735428408,jump_left
0.49853515625,77275900,0.19946260508694985,jump_right
0.500244140625,77276558,0.1994643034999628,jump_left
0.50048828125,78240568,0.20195258181092224,jump_right
0.507080078125,78272292,0.20203446700001454,jump_left
0.50732421875,78559936,0.20277692644180209,jump_right
0.51220703125,78581459,0.20283248106684415,jump_left
0.512451171875,78731750,0.20322040840746552,jump_right
0.5166015625,78796324,0.2033870851884656,jump_left
0.516845703125,78860134,0.20355178995192483,jump_right
0.518310546875,78899309,0.20365290747439019,jump_left
0.5185546875,79075407,0.20410744719286131,jump_right
0.528076171875,79142578,0.20428082728479546,jump_left
0.5283203125,79215340,0.2044686387249901,jump_right
0.529541015625,79219095,0.20447833103633298,jump_left
0.52978515625,79464385,0.20511146740099231,jump_right
0.53466796875,79468817,0.20512290716766918,jump_left
0.534912109375,79672012,0.20564738897947135,jump_right
0.53662109375,79676954,0.20566014514529199,jump_left
0.536865234375,79726508,0.20578805268092054,jump_right
0.541015625,79752386,0.20585484832218051,jump_left
0.541259765625,93727822,0.24192789142858162,jump_right
0.541748046875,93728072,0.24192853672227954,jump_left
0.5419921875,93796751,0.24210580922579961,jump_right
0.54345703125,93798033,0.24210911829188259,jump_left
0.543701171875,93880103,0.24232095530703851,jump_right
0.5458984375,93886721,0.24233803752181005,jump_left
0.546142578125,94610487,0.24420620407610916,jump_right
0.5546875,94701343,0.24444071929298505,jump_left
0.554931640625,94959475,0.24510700310431954,jump_right
0.55908203125,94990216,0.24518635099859162,jump_left
0.559326171875,96158556,0.24820204075474181,jump_right
0.56591796875,96235238,0.24839997040011996,jump_left
0.566162109375,96321264,0.24862201854275187,jump_right
0.571044921875,96370440,0.24874895039430917,jump_left
0.5712890625,96536201,0.24917680850895835,jump_right
0.572998046875,96551701,0.2492168167182299,jump_left
0.5732421875,96618981,0.24939047815821636,jump_right
0.575439453125,96619813,0.24939262569564305,jump_left
0.57568359375,101839313,0.26286506752099009,jump_right
0.579833984375,101878816,0.26296703166878715,jump_left
0.580078125,101960284,0.26317731481671841,jump_right
0.582275390625,101961154,0.26317956043878721,jump_left
0.58251953125,102276420,0.26399331709067148,jump_right
0.58837890625,102329154,0.26412943276213768,jump_left
0.588623046875,104690862,0.27022541391712507,jump_right
0.593505859375,104773209,0.27043796591769825,jump_left
0.59375,105547513,0.27243657988362097,jump_right
0.602294921875,105599987,0.27257202444964135,jump_left
0.6025390625,105778533,0.27303288288400257,jump_right
0.606689453125,105833152,0.27317386406995114,jump_left
0.60693359375,106863420,0.27583316586025991,jump_right
0.61181640625,106930218,0.27600558317399676,jump_left
0.612060546875,107291980,0.27693935412899651,jump_right
0.613525390625,107293466,0.27694318975473703,jump_left
0.61376953125,107981148,0.27871821719785189,jump_right
0.617919921875,108059461,0.27892035673931537,jump_left;special_left_neighbor
0.61803394556045532,191529637,0.49437147089037925,jump_right;phi_float32_left;special_left_neighbor
0.6180339887498949,191529637,0.49437147089037925,jump_left;required_1_over_phi;special_left_neighbor;special_right_neighbor
0.61803406476974487,191597325,0.49454618544968076,jump_left;jump_right;phi_float32_right;special_right_neighbor
0.6181640625,191599749,0.49455244221737588,jump_right;special_right_neighbor
0.624755859375,191655621,0.49469665761533849,jump_left
0.625,192751407,0.49752507281565067,jump_right
0.62744140625,192794876,0.49763727390267165,jump_left
0.627685546875,192864352,0.49781660360250074,jump_right
0.6298828125,192869106,0.49782887450746055,jump_left
0.630126953125,192957696,0.49805754078225845,jump_left;jump_right
0.63037109375,193004486,0.49817831395076267,jump_right
0.635986328125,193011732,0.49819701714330344,jump_left
0.63623046875,194412240,0.50181197308849612,jump_right
0.638671875,194463210,0.50194353556762972,jump_left
0.638916015625,194541422,0.50214541441043925,jump_right
0.65234375,194689362,0.50252727340912529,jump_left
0.652587890625,207188558,0.53478988304100772,jump_right
0.654296875,207190918,0.53479597461351613,jump_left
0.654541015625,207827681,0.53643957121741181,jump_right
0.6611328125,207921973,0.53668295535087196,jump_left
0.661376953125,208025231,0.53694948229751471,jump_right
0.668212890625,208135848,0.53723500410944969,jump_left
0.66845703125,208344252,0.53777293126074188,jump_right
0.670654296875,208376191,0.53785537140241435,jump_left
0.6708984375,209545685,0.54087403983427418,jump_right
0.67236328125,209546931,0.54087725597806469,jump_left
0.672607421875,209779823,0.54147839093765637,jump_right
0.677490234375,209832587,0.54161458404436635,jump_left
0.677734375,210054573,0.54218756871167961,jump_right
0.679443359375,210056793,0.54219329891971713,jump_left
0.6796875,210161157,0.54246268064567948,jump_right
0.68359375,210181941,0.54251632778255054,jump_left
0.683837890625,211327755,0.54547387399534253,jump_right
0.690673828125,211369841,0.54558250531762664,jump_left
0.69091796875,211691761,0.54641343710657497,jump_right
0.699951171875,211739969,0.54653787038093382,jump_left
0.7001953125,213730845,0.55167666932556059,jump_right
0.70458984375,213776562,0.55179467289351336,jump_left
0.704833984375,213888584,0.55208382125603073,jump_right
0.706787109375,213916356,0.55215550564234617,jump_left
0.70703125,214122813,0.55268840724631885,jump_right
0.708740234375,214130425,0.55270805514883337,jump_left
0.708984375,214332025,0.5532284199868428,jump_right
0.713134765625,214369398,0.55332488623233345,jump_left
0.71337890625,218261254,0.56337044683251125,jump_right
0.72265625,218315185,0.5635096521702031,jump_left
0.722900390625,218499697,0.56398590989337172,jump_right
0.72509765625,218515301,0.56402618654482162,jump_left
0.725341796875,218782753,0.5647165269052149,jump_right
0.72705078125,218810748,0.56478878689350887,jump_left
0.727294921875,219002488,0.56528370134807193,jump_right
0.731201171875,219012152,0.56530864582125906,jump_left
0.7314453125,219523988,0.56662978400195041,jump_right
0.736328125,219611886,0.56685666410379243,jump_left
0.736572265625,219815386,0.56738193317390606,jump_right
0.742431640625,219853814,0.56748112255880201,jump_left
0.74267578125,248949054,0.64258102260564742,jump_right
0.74755859375,249022612,0.64277088866097631,jump_left
0.747802734375,249602084,0.64426660717987994,jump_left;jump_right
0.748046875,249678152,0.64446295198393599,jump_right
0.74951171875,249679575,0.64446662499566465,jump_left
0.749755859375,249815951,0.64481863528905925,jump_right
0.759033203125,249923542,0.6450963464660745,jump_left
0.75927734375,250005944,0.64530904043126125,jump_right
0.761474609375,250019201,0.64534325906547496,jump_left
0.76171875,250106246,0.64556793742521967,jump_right
0.763427734375,250115779,0.64559254376450903,jump_left
0.763671875,250207665,0.64582971759142038,jump_right
0.765625,250220109,0.64586183773052852,jump_left
0.765869140625,250894104,0.64760153663426923,jump_right
0.767578125,250902364,0.64762285713804879,jump_left
0.767822265625,251412744,0.64894023712824334,jump_right
0.770263671875,251414270,0.64894417600097554,jump_left
0.7705078125,251488250,0.64913513131206646,jump_right
0.772705078125,251492594,0.64914634393536164,jump_left
0.77294921875,251543018,0.64927649709305901,jump_right
0.77685546875,251591362,0.64940128140718956,jump_left
0.777099609375,254450723,0.65678179194079744,jump_right
0.77880859375,254500447,0.65691013827614053,jump_left
0.779052734375,256297989,0.66154990837358629,jump_right
0.781494140625,256308755,0.66157769730139393,jump_left
0.78173828125,256389435,0.66178594648358935,jump_right
0.785888671875,256399432,0.66181175048798202,jump_left
0.7861328125,256725434,0.6626532186324301,jump_right
0.7900390625,256751338,0.66272008138423466,jump_left
0.790283203125,266517142,0.68792732848984661,jump_right
0.792724609375,266525933,0.68795001959744051,jump_left
0.79296875,266605665,0.68815582182593338,jump_right
0.795166015625,266629845,0.68821823463239706,jump_left
0.79541015625,266697173,0.68839201996877353,jump_right
0.797119140625,266703662,0.6884087692119969,jump_left
0.79736328125,267439578,0.6903082970400154,jump_right
0.803955078125,267551469,0.69059710726863488,jump_left
0.80419921875,267644517,0.69083728042065429,jump_right
0.808349609375,267691735,0.69095915833196941,jump_left
0.80859375,267976591,0.69169442145843762,jump_right
0.80908203125,267976989,0.69169544876600475,jump_left
0.809326171875,268109591,0.69203771770573552,jump_right
0.813720703125,268134217,0.69210128171615626,jump_left
0.81396484375,268189117,0.6922429882122213,jump_right
0.815185546875,268191675,0.6922495908573385,jump_left
0.8154296875,268445407,0.69290451749958948,jump_right
0.822265625,268539153,0.6931464923116134,jump_left
0.822509765625,268609627,0.69332839802388457,jump_right
0.824462890625,268626063,0.69337082221276114,jump_left
0.82470703125,271100185,0.69975696355078421,jump_right
0.826416015625,271123733,0.69981774505477945,jump_left
0.82666015625,272280897,0.70280458760145748,jump_right
0.83154296875,272285081,0.70281538723678605,jump_left
0.831787109375,272491161,0.70334731573786224,jump_right
0.837646484375,272560015,0.70352503994697091,jump_left
0.837890625,276463055,0.71359946840601918,jump_right
0.84033203125,276471907,0.71362231696527545,jump_left
0.840576171875,276533771,0.71378199876258996,jump_right
0.8427734375,276536961,0.7137902327101755,jump_left
0.843017578125,277059921,0.71514008387924988,jump_right
0.8447265625,277075413,0.7151800714391231,jump_left
0.844970703125,277400859,0.716020104450387,jump_right
0.8515625,277461681,0.71617709666356855,jump_left
0.851806640625,277553648,0.71641447956563808,jump_right
0.852294921875,277554026,0.71641545524970929,jump_left
0.8525390625,277607605,0.7165537520138745,jump_right
0.85400390625,277621927,0.71659071959924148,jump_left
0.854248046875,304934640,0.78708960588813881,jump_right
0.856689453125,304942896,0.78711091606721917,jump_left
0.85693359375,305096693,0.78750789300666024,jump_right
0.858642578125,305101915,0.78752137190142257,jump_left
0.85888671875,305183561,0.78773211449846681,jump_right
0.8671875,305229267,0.7878500896734969,jump_left
0.867431640625,316399117,0.81668142492071449,jump_right
0.867919921875,316401249,0.81668692798537046,jump_left
0.8681640625,316532707,0.81702624406113944,jump_right
0.8740234375,316634179,0.81728816102960422,jump_left
0.874267578125,316910897,0.81800241855561751,jump_right
0.874755859375,316913343,0.81800873210915803,jump_left
0.875,316976903,0.81817279157891931,jump_right
0.879150390625,317011783,0.81826282295565422,jump_left
0.87939453125,317195678,0.8187374880939764,jump_right
0.881103515625,317198356,0.81874440048006858,jump_left
0.88134765625,317481023,0.81947401341491777,jump_right
0.8818359375,317481025,0.81947401857726732,jump_left
0.882080078125,317543995,0.81963655515390155,jump_right
0.88525390625,317557511,0.81967144231238631,jump_left
0.885498046875,320550657,0.82739727531550356,jump_right
0.887939453125,320565515,0.82743562641055879,jump_left
0.88818359375,320716821,0.82782617364359379,jump_right
0.890380859375,320729743,0.8278595275842523,jump_left
0.890625,321194035,0.82905794639064634,jump_right
0.897216796875,321272370,0.82926014271795523,jump_left
0.8974609375,321334028,0.82941929279326265,jump_right
0.899169921875,321349088,0.82945816528562588,jump_left
0.8994140625,321400952,0.82959203533502324,jump_right
0.901611328125,321413453,0.82962430260109454,jump_left
0.90185546875,322793505,0.83318645803474789,jump_right
0.903564453125,322804509,0.83321486128215594,jump_left
0.90380859375,323248445,0.83436073769448993,jump_right
0.90869140625,323267747,0.83441055953031951,jump_left
0.908935546875,323340319,0.83459788054730377,jump_right
0.910400390625,323348141,0.83461807049652448,jump_left
0.91064453125,323715461,0.83556618762101664,jump_right
0.914794921875,323767191,0.83569971179299196,jump_left
0.9150390625,324820541,0.83841859225984305,jump_right
0.91552734375,324822173,0.83842280473710307,jump_left
0.915771484375,324881281,0.8385753728166917,jump_right
0.919677734375,324915209,0.83866294691502496,jump_left
0.919921875,325812771,0.84097971132342464,jump_right
0.921630859375,325816463,0.84098924102075556,jump_left
0.921875,326164719,0.84188815062901845,jump_right
0.92431640625,326227839,0.84205107438187143,jump_left
0.924560546875,326342509,0.84234705769523721,jump_right
0.932861328125,326440113,0.84259899067960753,jump_left
0.93310546875,327491269,0.84531220804896567,jump_right
0.93359375,327491559,0.84531295658965522,jump_left
0.933837890625,327643919,0.84570622438092069,jump_right
0.93798828125,327688859,0.8458222223760602,jump_left
0.938232421875,327973536,0.84655702347224082,jump_right
0.93994140625,327978251,0.84656919371138373,jump_left
0.940185546875,328261711,0.84730085351784268,jump_right
0.942626953125,328282687,0.84735499624027366,jump_left
0.94287109375,328388919,0.84762919960074701,jump_right
0.944091796875,328412719,0.84769063156078972,jump_left
0.9443359375,367227139,0.94787743401975832,jump_right
0.94677734375,367260941,0.94796468289006774,jump_left
0.947021484375,367319425,0.94811564031658635,jump_right
0.94921875,367325172,0.94813047432811437,jump_left
0.949462890625,369672190,0.95418853802541148,jump_left;jump_right
0.94970703125,369723096,0.95431993530935844,jump_right
0.9560546875,369861190,0.95467638006104527,jump_left
0.956298828125,370193862,0.95553506464135407,jump_right
0.9580078125,370214448,0.95558820070561623,jump_left
0.958251953125,370302474,0.95581541119783164,jump_right
0.96240234375,370354708,0.95595023628190201,jump_left
0.962646484375,373190402,0.96326965815171428,jump_right
0.963134765625,373191602,0.96327275556146441,jump_left
0.96337890625,373267912,0.96346972500981998,jump_right
0.9658203125,373281788,0.96350554139122979,jump_left
0.966064453125,373339498,0.96365450098845962,jump_right
0.96923828125,373352447,0.96368792462083752,jump_left
0.969482421875,373792223,0.96482306334603796,jump_right
0.969970703125,373792583,0.96482399256896301,jump_left
0.97021484375,373882581,0.96505629313786756,jump_right
0.974365234375,373930672,0.96518042441477581,jump_left
0.974609375,374132047,0.96570020848845706,jump_right
0.976318359375,374146662,0.96573793235803795,jump_left
0.9765625,374495752,0.96663899466607717,jump_right
0.978515625,374537022,0.96674551974973111,jump_left
0.978759765625,379285192,0.97900137646050001,jump_right
0.98046875,379294330,0.97902496323574673,jump_left
0.980712890625,381239068,0.9840446719378334,jump_right
0.983154296875,381280528,0.98415168744469783,jump_left
0.9833984375,381387506,0.98442781636156573,jump_right
0.985595703125,381411194,0.98448895923003188,jump_left
0.98583984375,381813486,0.98552734519933971,jump_right
0.987548828125,381845087,0.98560891290393271,jump_left
0.98779296875,381915615,0.98579095799964256,jump_right
0.98828125,381915671,0.9857911025454309,jump_left
0.988525390625,382002289,0.98601467874353954,jump_right
0.989990234375,382021556,0.98606441023825153,jump_left
0.990234375,382072796,0.98619666963457886,jump_right
0.99169921875,382086825,0.9862328809357318,jump_left
0.991943359375,386383367,0.99732300683766884,jump_right
0.994384765625,386421791,0.99742218589786558,jump_left
0.99462890625,386579347,0.99782886547334881,jump_right
0.996826171875,386594155,0.99786708750966446,jump_left
0.9970703125,387061963,0.99907458172662622,jump_left;jump_right
0.997314453125,387118597,0.9992207639797801,jump_right
0.998779296875,387139553,0.99927485507871527,jump_left
0.9990234375,387407115,0.99996547936833557,jump_right
1,387420489,1,endpoint


==> cdf/cdf_restricted_L2.csv <==
tau,count_below_tau,fraction_below_tau,point_role
0,0,0,endpoint;jump_left;special_left_neighbor;uniform_shape
9.9999999999999998e-13,4,0.44444444444444442,jump_right;required_1e-12
0.0001,4,0.44444444444444442,special_right_neighbor;uniform_shape
0.000732421875,4,0.44444444444444442,uniform_shape
0.001220703125,4,0.44444444444444442,uniform_shape
0.001708984375,4,0.44444444444444442,uniform_shape
0.00244140625,4,0.44444444444444442,uniform_shape
0.003173828125,4,0.44444444444444442,uniform_shape
0.003662109375,4,0.44444444444444442,uniform_shape
0.004150390625,4,0.44444444444444442,uniform_shape
0.0048828125,4,0.44444444444444442,uniform_shape
0.00537109375,4,0.44444444444444442,uniform_shape
0.006103515625,4,0.44444444444444442,uniform_shape
0.0068359375,4,0.44444444444444442,uniform_shape
0.00732421875,4,0.44444444444444442,uniform_shape
0.008056640625,4,0.44444444444444442,uniform_shape
0.0087890625,4,0.44444444444444442,uniform_shape
0.00927734375,4,0.44444444444444442,uniform_shape
0.01,4,0.44444444444444442,uniform_shape
0.010498046875,4,0.44444444444444442,uniform_shape
0.010986328125,4,0.44444444444444442,uniform_shape
0.01171875,4,0.44444444444444442,uniform_shape
0.012451171875,4,0.44444444444444442,uniform_shape
0.012939453125,4,0.44444444444444442,uniform_shape
0.013671875,4,0.44444444444444442,uniform_shape
0.014404296875,4,0.44444444444444442,uniform_shape
0.014892578125,4,0.44444444444444442,uniform_shape
0.015625,4,0.44444444444444442,uniform_shape
0.016357421875,4,0.44444444444444442,uniform_shape
0.016845703125,4,0.44444444444444442,uniform_shape
0.017578125,4,0.44444444444444442,uniform_shape
0.018310546875,4,0.44444444444444442,uniform_shape
0.018798828125,4,0.44444444444444442,uniform_shape
0.01953125,4,0.44444444444444442,uniform_shape
0.02001953125,4,0.44444444444444442,uniform_shape
0.020751953125,4,0.44444444444444442,uniform_shape
0.021240234375,4,0.44444444444444442,uniform_shape
0.02197265625,4,0.44444444444444442,uniform_shape
0.022705078125,4,0.44444444444444442,uniform_shape
0.023193359375,4,0.44444444444444442,uniform_shape
0.02392578125,4,0.44444444444444442,uniform_shape
0.024658203125,4,0.44444444444444442,uniform_shape
0.025146484375,4,0.44444444444444442,uniform_shape
0.02587890625,4,0.44444444444444442,uniform_shape
0.026611328125,4,0.44444444444444442,uniform_shape
0.027099609375,4,0.44444444444444442,uniform_shape
0.02783203125,4,0.44444444444444442,uniform_shape
0.028564453125,4,0.44444444444444442,uniform_shape
0.029052734375,4,0.44444444444444442,uniform_shape
0.02978515625,4,0.44444444444444442,uniform_shape
0.0302734375,4,0.44444444444444442,uniform_shape
0.03076171875,4,0.44444444444444442,uniform_shape
0.031494140625,4,0.44444444444444442,uniform_shape
0.0322265625,4,0.44444444444444442,uniform_shape
0.03271484375,4,0.44444444444444442,uniform_shape
0.033447265625,4,0.44444444444444442,uniform_shape
0.0341796875,4,0.44444444444444442,uniform_shape
0.03466796875,4,0.44444444444444442,uniform_shape
0.035400390625,4,0.44444444444444442,uniform_shape
0.0361328125,4,0.44444444444444442,uniform_shape
0.03662109375,4,0.44444444444444442,uniform_shape
0.037353515625,4,0.44444444444444442,uniform_shape
0.0380859375,4,0.44444444444444442,uniform_shape
0.03857421875,4,0.44444444444444442,uniform_shape
0.039306640625,4,0.44444444444444442,uniform_shape
0.0400390625,4,0.44444444444444442,uniform_shape
0.04052734375,4,0.44444444444444442,uniform_shape
0.041259765625,4,0.44444444444444442,uniform_shape
0.0419921875,4,0.44444444444444442,uniform_shape
0.042724609375,4,0.44444444444444442,uniform_shape
0.043212890625,4,0.44444444444444442,uniform_shape
0.0439453125,4,0.44444444444444442,uniform_shape
0.044677734375,4,0.44444444444444442,uniform_shape
0.045166015625,4,0.44444444444444442,uniform_shape
0.0458984375,4,0.44444444444444442,uniform_shape
0.046630859375,4,0.44444444444444442,uniform_shape
0.047119140625,4,0.44444444444444442,uniform_shape
0.0478515625,4,0.44444444444444442,uniform_shape
0.048583984375,4,0.44444444444444442,uniform_shape
0.049072265625,4,0.44444444444444442,uniform_shape
0.0498046875,4,0.44444444444444442,uniform_shape
0.05029296875,4,0.44444444444444442,uniform_shape
0.05078125,4,0.44444444444444442,uniform_shape
0.051513671875,4,0.44444444444444442,uniform_shape
0.05224609375,4,0.44444444444444442,uniform_shape
0.052734375,4,0.44444444444444442,uniform_shape
0.053466796875,4,0.44444444444444442,uniform_shape
0.05419921875,4,0.44444444444444442,uniform_shape
0.0546875,4,0.44444444444444442,uniform_shape
0.055419921875,4,0.44444444444444442,uniform_shape
0.05615234375,4,0.44444444444444442,uniform_shape
0.056640625,4,0.44444444444444442,uniform_shape
0.057373046875,4,0.44444444444444442,uniform_shape
0.05810546875,4,0.44444444444444442,uniform_shape
0.05859375,4,0.44444444444444442,uniform_shape
0.059326171875,4,0.44444444444444442,uniform_shape
0.06005859375,4,0.44444444444444442,uniform_shape
0.060546875,4,0.44444444444444442,uniform_shape
0.061279296875,4,0.44444444444444442,uniform_shape
0.06201171875,4,0.44444444444444442,uniform_shape
0.062744140625,4,0.44444444444444442,uniform_shape
0.063232421875,4,0.44444444444444442,uniform_shape
0.06396484375,4,0.44444444444444442,uniform_shape
0.064697265625,4,0.44444444444444442,uniform_shape
0.065185546875,4,0.44444444444444442,uniform_shape
0.06591796875,4,0.44444444444444442,uniform_shape
0.066650390625,4,0.44444444444444442,uniform_shape
0.067138671875,4,0.44444444444444442,uniform_shape
0.06787109375,4,0.44444444444444442,uniform_shape
0.068603515625,4,0.44444444444444442,uniform_shape
0.069091796875,4,0.44444444444444442,uniform_shape
0.06982421875,4,0.44444444444444442,uniform_shape
0.070556640625,4,0.44444444444444442,uniform_shape
0.071044921875,4,0.44444444444444442,uniform_shape
0.07177734375,4,0.44444444444444442,uniform_shape
0.072509765625,4,0.44444444444444442,uniform_shape
0.072998046875,4,0.44444444444444442,uniform_shape
0.07373046875,4,0.44444444444444442,uniform_shape
0.074462890625,4,0.44444444444444442,uniform_shape
0.074951171875,4,0.44444444444444442,uniform_shape
0.07568359375,4,0.44444444444444442,uniform_shape
0.076416015625,4,0.44444444444444442,uniform_shape
0.076904296875,4,0.44444444444444442,uniform_shape
0.07763671875,4,0.44444444444444442,uniform_shape
0.078369140625,4,0.44444444444444442,uniform_shape
0.078857421875,4,0.44444444444444442,uniform_shape
0.07958984375,4,0.44444444444444442,uniform_shape
0.080322265625,4,0.44444444444444442,uniform_shape
0.080810546875,4,0.44444444444444442,uniform_shape
0.08154296875,4,0.44444444444444442,uniform_shape
0.082275390625,4,0.44444444444444442,uniform_shape
0.082763671875,4,0.44444444444444442,uniform_shape
0.08349609375,4,0.44444444444444442,uniform_shape
0.084228515625,4,0.44444444444444442,uniform_shape
0.0849609375,4,0.44444444444444442,uniform_shape
0.08544921875,4,0.44444444444444442,uniform_shape
0.086181640625,4,0.44444444444444442,uniform_shape
0.0869140625,4,0.44444444444444442,uniform_shape
0.08740234375,4,0.44444444444444442,uniform_shape
0.088134765625,4,0.44444444444444442,uniform_shape
0.0888671875,4,0.44444444444444442,uniform_shape
0.08935546875,4,0.44444444444444442,uniform_shape
0.090087890625,4,0.44444444444444442,uniform_shape
0.0908203125,4,0.44444444444444442,uniform_shape
0.09130859375,4,0.44444444444444442,uniform_shape
0.092041015625,4,0.44444444444444442,uniform_shape
0.0927734375,4,0.44444444444444442,uniform_shape
0.09326171875,4,0.44444444444444442,uniform_shape
0.093994140625,4,0.44444444444444442,uniform_shape
0.0947265625,4,0.44444444444444442,uniform_shape
0.09521484375,4,0.44444444444444442,uniform_shape
0.095947265625,4,0.44444444444444442,uniform_shape
0.0966796875,4,0.44444444444444442,uniform_shape
0.09716796875,4,0.44444444444444442,uniform_shape
0.097900390625,4,0.44444444444444442,uniform_shape
0.0986328125,4,0.44444444444444442,uniform_shape
0.09912109375,4,0.44444444444444442,uniform_shape
0.099853515625,4,0.44444444444444442,uniform_shape
0.100341796875,4,0.44444444444444442,uniform_shape
0.100830078125,4,0.44444444444444442,uniform_shape
0.1015625,4,0.44444444444444442,uniform_shape
0.102294921875,4,0.44444444444444442,uniform_shape
0.102783203125,4,0.44444444444444442,uniform_shape
0.103515625,4,0.44444444444444442,uniform_shape
0.104248046875,4,0.44444444444444442,uniform_shape
0.10498046875,4,0.44444444444444442,uniform_shape
0.10546875,4,0.44444444444444442,uniform_shape
0.106201171875,4,0.44444444444444442,uniform_shape
0.10693359375,4,0.44444444444444442,uniform_shape
0.107421875,4,0.44444444444444442,uniform_shape
0.108154296875,4,0.44444444444444442,uniform_shape
0.10888671875,4,0.44444444444444442,uniform_shape
0.109375,4,0.44444444444444442,uniform_shape
0.110107421875,4,0.44444444444444442,uniform_shape
0.11083984375,4,0.44444444444444442,uniform_shape
0.111328125,4,0.44444444444444442,uniform_shape
0.112060546875,4,0.44444444444444442,uniform_shape
0.11279296875,4,0.44444444444444442,uniform_shape
0.11328125,4,0.44444444444444442,uniform_shape
0.114013671875,4,0.44444444444444442,uniform_shape
0.11474609375,4,0.44444444444444442,uniform_shape
0.115234375,4,0.44444444444444442,uniform_shape
0.115966796875,4,0.44444444444444442,uniform_shape
0.11669921875,4,0.44444444444444442,uniform_shape
0.1171875,4,0.44444444444444442,uniform_shape
0.117919921875,4,0.44444444444444442,uniform_shape
0.11865234375,4,0.44444444444444442,uniform_shape
0.119140625,4,0.44444444444444442,uniform_shape
0.119873046875,4,0.44444444444444442,uniform_shape
0.12060546875,4,0.44444444444444442,uniform_shape
0.12109375,4,0.44444444444444442,uniform_shape
0.121826171875,4,0.44444444444444442,uniform_shape
0.12255859375,4,0.44444444444444442,uniform_shape
0.123046875,4,0.44444444444444442,uniform_shape
0.123779296875,4,0.44444444444444442,uniform_shape
0.12451171875,4,0.44444444444444442,uniform_shape
0.125,4,0.44444444444444442,uniform_shape
0.125732421875,4,0.44444444444444442,uniform_shape
0.12646484375,4,0.44444444444444442,uniform_shape
0.127197265625,4,0.44444444444444442,uniform_shape
0.127685546875,4,0.44444444444444442,uniform_shape
0.12841796875,4,0.44444444444444442,uniform_shape
0.129150390625,4,0.44444444444444442,uniform_shape
0.129638671875,4,0.44444444444444442,uniform_shape
0.13037109375,4,0.44444444444444442,uniform_shape
0.131103515625,4,0.44444444444444442,uniform_shape
0.131591796875,4,0.44444444444444442,uniform_shape
0.13232421875,4,0.44444444444444442,uniform_shape
0.133056640625,4,0.44444444444444442,uniform_shape
0.133544921875,4,0.44444444444444442,uniform_shape
0.13427734375,4,0.44444444444444442,uniform_shape
0.135009765625,4,0.44444444444444442,uniform_shape
0.135498046875,4,0.44444444444444442,uniform_shape
0.13623046875,4,0.44444444444444442,uniform_shape
0.136962890625,4,0.44444444444444442,uniform_shape
0.137451171875,4,0.44444444444444442,uniform_shape
0.13818359375,4,0.44444444444444442,uniform_shape
0.138916015625,4,0.44444444444444442,uniform_shape
0.139404296875,4,0.44444444444444442,uniform_shape
0.14013671875,4,0.44444444444444442,uniform_shape
0.140869140625,4,0.44444444444444442,uniform_shape
0.141357421875,4,0.44444444444444442,uniform_shape
0.14208984375,4,0.44444444444444442,uniform_shape
0.142822265625,4,0.44444444444444442,uniform_shape
0.143310546875,4,0.44444444444444442,uniform_shape
0.14404296875,4,0.44444444444444442,uniform_shape
0.144775390625,4,0.44444444444444442,uniform_shape
0.145263671875,4,0.44444444444444442,uniform_shape
0.14599609375,4,0.44444444444444442,uniform_shape
0.146728515625,4,0.44444444444444442,uniform_shape
0.1474609375,4,0.44444444444444442,uniform_shape
0.14794921875,4,0.44444444444444442,uniform_shape
0.148681640625,4,0.44444444444444442,uniform_shape
0.1494140625,4,0.44444444444444442,uniform_shape
0.14990234375,4,0.44444444444444442,uniform_shape
0.150634765625,4,0.44444444444444442,uniform_shape
0.1513671875,4,0.44444444444444442,uniform_shape
0.15185546875,4,0.44444444444444442,uniform_shape
0.152587890625,4,0.44444444444444442,uniform_shape
0.1533203125,4,0.44444444444444442,uniform_shape
0.15380859375,4,0.44444444444444442,uniform_shape
0.154541015625,4,0.44444444444444442,uniform_shape
0.1552734375,4,0.44444444444444442,uniform_shape
0.15576171875,4,0.44444444444444442,uniform_shape
0.156494140625,4,0.44444444444444442,uniform_shape
0.1572265625,4,0.44444444444444442,uniform_shape
0.15771484375,4,0.44444444444444442,uniform_shape
0.158447265625,4,0.44444444444444442,uniform_shape
0.1591796875,4,0.44444444444444442,uniform_shape
0.15966796875,4,0.44444444444444442,uniform_shape
0.160400390625,4,0.44444444444444442,uniform_shape
0.1611328125,4,0.44444444444444442,uniform_shape
0.16162109375,4,0.44444444444444442,uniform_shape
0.162353515625,4,0.44444444444444442,uniform_shape
0.1630859375,4,0.44444444444444442,uniform_shape
0.16357421875,4,0.44444444444444442,uniform_shape
0.164306640625,4,0.44444444444444442,uniform_shape
0.1650390625,4,0.44444444444444442,uniform_shape
0.16552734375,4,0.44444444444444442,uniform_shape
0.166259765625,4,0.44444444444444442,uniform_shape
0.1669921875,4,0.44444444444444442,uniform_shape
0.16748046875,4,0.44444444444444442,uniform_shape
0.168212890625,4,0.44444444444444442,uniform_shape
0.1689453125,4,0.44444444444444442,uniform_shape
0.169677734375,4,0.44444444444444442,uniform_shape
0.170166015625,4,0.44444444444444442,uniform_shape
0.1708984375,4,0.44444444444444442,uniform_shape
0.171630859375,4,0.44444444444444442,uniform_shape
0.172119140625,4,0.44444444444444442,uniform_shape
0.1728515625,4,0.44444444444444442,uniform_shape
0.173583984375,4,0.44444444444444442,uniform_shape
0.174072265625,4,0.44444444444444442,uniform_shape
0.1748046875,4,0.44444444444444442,uniform_shape
0.175537109375,4,0.44444444444444442,uniform_shape
0.176025390625,4,0.44444444444444442,uniform_shape
0.1767578125,4,0.44444444444444442,uniform_shape
0.177490234375,4,0.44444444444444442,uniform_shape
0.177978515625,4,0.44444444444444442,uniform_shape
0.1787109375,4,0.44444444444444442,uniform_shape
0.179443359375,4,0.44444444444444442,uniform_shape
0.179931640625,4,0.44444444444444442,uniform_shape
0.1806640625,4,0.44444444444444442,uniform_shape
0.181396484375,4,0.44444444444444442,uniform_shape
0.181884765625,4,0.44444444444444442,uniform_shape
0.1826171875,4,0.44444444444444442,uniform_shape
0.183349609375,4,0.44444444444444442,uniform_shape
0.183837890625,4,0.44444444444444442,uniform_shape
0.1845703125,4,0.44444444444444442,uniform_shape
0.185302734375,4,0.44444444444444442,uniform_shape
0.185791015625,4,0.44444444444444442,uniform_shape
0.1865234375,4,0.44444444444444442,uniform_shape
0.187255859375,4,0.44444444444444442,uniform_shape
0.187744140625,4,0.44444444444444442,uniform_shape
0.1884765625,4,0.44444444444444442,uniform_shape
0.189208984375,4,0.44444444444444442,uniform_shape
0.18994140625,4,0.44444444444444442,uniform_shape
0.1904296875,4,0.44444444444444442,uniform_shape
0.191162109375,4,0.44444444444444442,uniform_shape
0.19189453125,4,0.44444444444444442,uniform_shape
0.1923828125,4,0.44444444444444442,uniform_shape
0.193115234375,4,0.44444444444444442,uniform_shape
0.19384765625,4,0.44444444444444442,uniform_shape
0.1943359375,4,0.44444444444444442,uniform_shape
0.195068359375,4,0.44444444444444442,uniform_shape
0.19580078125,4,0.44444444444444442,uniform_shape
0.1962890625,4,0.44444444444444442,uniform_shape
0.197021484375,4,0.44444444444444442,uniform_shape
0.19775390625,4,0.44444444444444442,uniform_shape
0.1982421875,4,0.44444444444444442,uniform_shape
0.198974609375,4,0.44444444444444442,uniform_shape
0.19970703125,4,0.44444444444444442,uniform_shape
0.2001953125,4,0.44444444444444442,uniform_shape
0.200927734375,4,0.44444444444444442,uniform_shape
0.20166015625,4,0.44444444444444442,uniform_shape
0.2021484375,4,0.44444444444444442,uniform_shape
0.202880859375,4,0.44444444444444442,uniform_shape
0.20361328125,4,0.44444444444444442,uniform_shape
0.2041015625,4,0.44444444444444442,uniform_shape
0.204833984375,4,0.44444444444444442,uniform_shape
0.20556640625,4,0.44444444444444442,uniform_shape
0.2060546875,4,0.44444444444444442,uniform_shape
0.206787109375,4,0.44444444444444442,uniform_shape
0.20751953125,4,0.44444444444444442,uniform_shape
0.2080078125,4,0.44444444444444442,uniform_shape
0.208740234375,4,0.44444444444444442,uniform_shape
0.20947265625,4,0.44444444444444442,uniform_shape
0.2099609375,4,0.44444444444444442,uniform_shape
0.210693359375,4,0.44444444444444442,uniform_shape
0.21142578125,4,0.44444444444444442,uniform_shape
0.212158203125,4,0.44444444444444442,uniform_shape
0.212646484375,4,0.44444444444444442,uniform_shape
0.21337890625,4,0.44444444444444442,uniform_shape
0.214111328125,4,0.44444444444444442,uniform_shape
0.214599609375,4,0.44444444444444442,uniform_shape
0.21533203125,4,0.44444444444444442,uniform_shape
0.216064453125,4,0.44444444444444442,uniform_shape
0.216552734375,4,0.44444444444444442,uniform_shape
0.21728515625,4,0.44444444444444442,uniform_shape
0.218017578125,4,0.44444444444444442,uniform_shape
0.218505859375,4,0.44444444444444442,uniform_shape
0.21923828125,4,0.44444444444444442,uniform_shape
0.219970703125,4,0.44444444444444442,uniform_shape
0.220458984375,4,0.44444444444444442,uniform_shape
0.22119140625,4,0.44444444444444442,uniform_shape
0.221923828125,4,0.44444444444444442,uniform_shape
0.222412109375,4,0.44444444444444442,uniform_shape
0.22314453125,4,0.44444444444444442,uniform_shape
0.223876953125,4,0.44444444444444442,uniform_shape
0.224365234375,4,0.44444444444444442,uniform_shape
0.22509765625,4,0.44444444444444442,uniform_shape
0.225830078125,4,0.44444444444444442,uniform_shape
0.226318359375,4,0.44444444444444442,uniform_shape
0.22705078125,4,0.44444444444444442,uniform_shape
0.227783203125,4,0.44444444444444442,uniform_shape
0.228271484375,4,0.44444444444444442,uniform_shape
0.22900390625,4,0.44444444444444442,uniform_shape
0.229736328125,4,0.44444444444444442,uniform_shape
0.230224609375,4,0.44444444444444442,uniform_shape
0.23095703125,4,0.44444444444444442,uniform_shape
0.231689453125,4,0.44444444444444442,uniform_shape
0.232177734375,4,0.44444444444444442,uniform_shape
0.23291015625,4,0.44444444444444442,uniform_shape
0.233642578125,4,0.44444444444444442,uniform_shape
0.234375,4,0.44444444444444442,uniform_shape
0.23486328125,4,0.44444444444444442,uniform_shape
0.235595703125,4,0.44444444444444442,uniform_shape
0.236328125,4,0.44444444444444442,uniform_shape
0.23681640625,4,0.44444444444444442,uniform_shape
0.237548828125,4,0.44444444444444442,uniform_shape
0.23828125,4,0.44444444444444442,uniform_shape
0.23876953125,4,0.44444444444444442,uniform_shape
0.239501953125,4,0.44444444444444442,uniform_shape
0.240234375,4,0.44444444444444442,uniform_shape
0.24072265625,4,0.44444444444444442,uniform_shape
0.241455078125,4,0.44444444444444442,uniform_shape
0.2421875,4,0.44444444444444442,uniform_shape
0.24267578125,4,0.44444444444444442,uniform_shape
0.243408203125,4,0.44444444444444442,uniform_shape
0.244140625,4,0.44444444444444442,uniform_shape
0.24462890625,4,0.44444444444444442,uniform_shape
0.245361328125,4,0.44444444444444442,uniform_shape
0.24609375,4,0.44444444444444442,uniform_shape
0.24658203125,4,0.44444444444444442,uniform_shape
0.247314453125,4,0.44444444444444442,uniform_shape
0.248046875,4,0.44444444444444442,uniform_shape
0.24853515625,4,0.44444444444444442,uniform_shape
0.249267578125,4,0.44444444444444442,uniform_shape
0.25,4,0.44444444444444442,uniform_shape
0.25048828125,4,0.44444444444444442,uniform_shape
0.251220703125,4,0.44444444444444442,uniform_shape
0.251953125,4,0.44444444444444442,uniform_shape
0.25244140625,4,0.44444444444444442,uniform_shape
0.253173828125,4,0.44444444444444442,uniform_shape
0.25390625,4,0.44444444444444442,uniform_shape
0.254638671875,4,0.44444444444444442,uniform_shape
0.255126953125,4,0.44444444444444442,uniform_shape
0.255859375,4,0.44444444444444442,uniform_shape
0.256591796875,4,0.44444444444444442,uniform_shape
0.257080078125,4,0.44444444444444442,uniform_shape
0.2578125,4,0.44444444444444442,uniform_shape
0.258544921875,4,0.44444444444444442,uniform_shape
0.259033203125,4,0.44444444444444442,uniform_shape
0.259765625,4,0.44444444444444442,uniform_shape
0.260498046875,4,0.44444444444444442,uniform_shape
0.260986328125,4,0.44444444444444442,uniform_shape
0.26171875,4,0.44444444444444442,uniform_shape
0.262451171875,4,0.44444444444444442,uniform_shape
0.262939453125,4,0.44444444444444442,uniform_shape
0.263671875,4,0.44444444444444442,uniform_shape
0.264404296875,4,0.44444444444444442,uniform_shape
0.264892578125,4,0.44444444444444442,uniform_shape
0.265625,4,0.44444444444444442,uniform_shape
0.266357421875,4,0.44444444444444442,uniform_shape
0.266845703125,4,0.44444444444444442,uniform_shape
0.267578125,4,0.44444444444444442,uniform_shape
0.268310546875,4,0.44444444444444442,uniform_shape
0.268798828125,4,0.44444444444444442,uniform_shape
0.26953125,4,0.44444444444444442,uniform_shape
0.270263671875,4,0.44444444444444442,uniform_shape
0.270751953125,4,0.44444444444444442,uniform_shape
0.271484375,4,0.44444444444444442,uniform_shape
0.272216796875,4,0.44444444444444442,uniform_shape
0.272705078125,4,0.44444444444444442,uniform_shape
0.2734375,4,0.44444444444444442,uniform_shape
0.274169921875,4,0.44444444444444442,uniform_shape
0.274658203125,4,0.44444444444444442,uniform_shape
0.275390625,4,0.44444444444444442,uniform_shape
0.276123046875,4,0.44444444444444442,uniform_shape
0.27685546875,4,0.44444444444444442,uniform_shape
0.27734375,4,0.44444444444444442,uniform_shape
0.278076171875,4,0.44444444444444442,uniform_shape
0.27880859375,4,0.44444444444444442,uniform_shape
0.279296875,4,0.44444444444444442,uniform_shape
0.280029296875,4,0.44444444444444442,uniform_shape
0.28076171875,4,0.44444444444444442,uniform_shape
0.28125,4,0.44444444444444442,uniform_shape
0.281982421875,4,0.44444444444444442,uniform_shape
0.28271484375,4,0.44444444444444442,uniform_shape
0.283203125,4,0.44444444444444442,uniform_shape
0.283935546875,4,0.44444444444444442,uniform_shape
0.28466796875,4,0.44444444444444442,uniform_shape
0.28515625,4,0.44444444444444442,uniform_shape
0.285888671875,4,0.44444444444444442,uniform_shape
0.28662109375,4,0.44444444444444442,uniform_shape
0.287109375,4,0.44444444444444442,uniform_shape
0.287841796875,4,0.44444444444444442,uniform_shape
0.28857421875,4,0.44444444444444442,uniform_shape
0.2890625,4,0.44444444444444442,uniform_shape
0.289794921875,4,0.44444444444444442,uniform_shape
0.29052734375,4,0.44444444444444442,uniform_shape
0.291015625,4,0.44444444444444442,uniform_shape
0.291748046875,4,0.44444444444444442,uniform_shape
0.29248046875,4,0.44444444444444442,uniform_shape
0.29296875,4,0.44444444444444442,uniform_shape
0.293701171875,4,0.44444444444444442,uniform_shape
0.29443359375,4,0.44444444444444442,uniform_shape
0.294921875,4,0.44444444444444442,uniform_shape
0.295654296875,4,0.44444444444444442,uniform_shape
0.29638671875,4,0.44444444444444442,uniform_shape
0.297119140625,4,0.44444444444444442,uniform_shape
0.297607421875,4,0.44444444444444442,uniform_shape
0.29833984375,4,0.44444444444444442,uniform_shape
0.299072265625,4,0.44444444444444442,uniform_shape
0.299560546875,4,0.44444444444444442,uniform_shape
0.30029296875,4,0.44444444444444442,uniform_shape
0.301025390625,4,0.44444444444444442,uniform_shape
0.301513671875,4,0.44444444444444442,uniform_shape
0.30224609375,4,0.44444444444444442,uniform_shape
0.302978515625,4,0.44444444444444442,uniform_shape
0.303466796875,4,0.44444444444444442,uniform_shape
0.30419921875,4,0.44444444444444442,uniform_shape
0.304931640625,4,0.44444444444444442,uniform_shape
0.305419921875,4,0.44444444444444442,uniform_shape
0.30615234375,4,0.44444444444444442,uniform_shape
0.306884765625,4,0.44444444444444442,uniform_shape
0.307373046875,4,0.44444444444444442,uniform_shape
0.30810546875,4,0.44444444444444442,uniform_shape
0.308837890625,4,0.44444444444444442,uniform_shape
0.309326171875,4,0.44444444444444442,uniform_shape
0.31005859375,4,0.44444444444444442,uniform_shape
0.310791015625,4,0.44444444444444442,uniform_shape
0.311279296875,4,0.44444444444444442,uniform_shape
0.31201171875,4,0.44444444444444442,uniform_shape
0.312744140625,4,0.44444444444444442,uniform_shape
0.313232421875,4,0.44444444444444442,uniform_shape
0.31396484375,4,0.44444444444444442,uniform_shape
0.314697265625,4,0.44444444444444442,uniform_shape
0.315185546875,4,0.44444444444444442,uniform_shape
0.31591796875,4,0.44444444444444442,uniform_shape
0.316650390625,4,0.44444444444444442,uniform_shape
0.317138671875,4,0.44444444444444442,uniform_shape
0.31787109375,4,0.44444444444444442,uniform_shape
0.318603515625,4,0.44444444444444442,uniform_shape
0.3193359375,4,0.44444444444444442,uniform_shape
0.31982421875,4,0.44444444444444442,uniform_shape
0.320556640625,4,0.44444444444444442,uniform_shape
0.3212890625,4,0.44444444444444442,uniform_shape
0.32177734375,4,0.44444444444444442,uniform_shape
0.322509765625,4,0.44444444444444442,uniform_shape
0.3232421875,4,0.44444444444444442,uniform_shape
0.32373046875,4,0.44444444444444442,uniform_shape
0.349853515625,4,0.44444444444444442,special_left_neighbor
0.34999999999999998,4,0.44444444444444442,required_0.35
0.35009765625,4,0.44444444444444442,special_right_neighbor
0.617919921875,4,0.44444444444444442,special_left_neighbor
0.61803394556045532,4,0.44444444444444442,phi_float32_left;special_left_neighbor
0.6180339887498949,4,0.44444444444444442,jump_left;required_1_over_phi;special_left_neighbor;special_right_neighbor
0.61803406476974487,8,0.88888888888888884,jump_right;phi_float32_right;special_right_neighbor
0.6181640625,8,0.88888888888888884,special_right_neighbor
0.85400390625,8,0.88888888888888884,jump_left
0.854248046875,9,1,jump_right
1,9,1,endpoint


==> cdf/cdf_restricted_L21.csv <==
tau,count_below_tau,fraction_below_tau,point_role
0,85238875,0.008148756867555269,endpoint;jump_left;special_left_neighbor;uniform_shape
9.9999999999999998e-13,85239993,0.0081488637473114585,jump_left;jump_right;required_1e-12
0.0001,85240004,0.0081488647989011887,jump_right;special_right_neighbor;uniform_shape
0.000732421875,85240005,0.0081488648945002556,uniform_shape
0.001220703125,85240005,0.0081488648945002556,uniform_shape
0.001708984375,85241501,0.0081490079107035297,uniform_shape
0.00244140625,85251202,0.0081499353172462853,uniform_shape
0.003173828125,85251203,0.0081499354128453522,uniform_shape
0.003662109375,85251203,0.0081499354128453522,uniform_shape
0.004150390625,85287049,0.0081533622569780837,uniform_shape
0.0048828125,85290809,0.008153721709467595,uniform_shape
0.005126953125,85290907,0.0081537310781760984,jump_left;special_left_neighbor
0.0053050323228944762,85290933,0.0081537335637518246,jump_right;previous_best;uniform_shape
0.00537109375,85290933,0.0081537335637518246,special_right_neighbor
0.005859375,85295306,0.0081541516184690157,uniform_shape
0.006591796875,85296269,0.0081542436803699204,uniform_shape
0.007080078125,85296297,0.0081542463571437785,uniform_shape
0.0078125,85297651,0.0081543757982796283,uniform_shape
0.008544921875,85297715,0.008154381916619876,uniform_shape
0.009033203125,86749182,0.0082931408066718604,uniform_shape
0.009765625,86749372,0.0082931589704944696,uniform_shape
0.01025390625,86749456,0.0082931670008160423,uniform_shape
0.0107421875,86762560,0.0082944197309816215,uniform_shape
0.011474609375,86763446,0.0082945044317544164,uniform_shape
0.01220703125,86789667,0.0082970111348734353,uniform_shape
0.0126953125,86789667,0.0082970111348734353,uniform_shape
0.013427734375,86789978,0.0082970408661830735,uniform_shape
0.01416015625,86790421,0.0082970832165694709,uniform_shape
0.0146484375,86792557,0.0082972874161752145,uniform_shape
0.015380859375,86792617,0.0082972931521191964,uniform_shape
0.01611328125,86799169,0.0082979195172019852,uniform_shape
0.0166015625,86809796,0.0082989354484801908,uniform_shape
0.017333984375,86814505,0.0082993856244836777,uniform_shape
0.01806640625,86817134,0.0082996369544291373,uniform_shape
0.018798828125,87593068,0.0083738155203859233,uniform_shape
0.019287109375,87593229,0.0083738309118356075,uniform_shape
0.02,87593651,0.0083738712546416114,uniform_shape
0.0205078125,89954101,0.0085995280708304773,uniform_shape
0.02099609375,89954319,0.0085995489114269446,jump_left;special_left_neighbor;uniform_shape
0.021220129291577905,89989065,0.0086028705965866797,four_times_previous_best;jump_right
0.021240234375,89989065,0.0086028705965866797,special_right_neighbor
0.021484375,89989065,0.0086028705965866797,uniform_shape
0.022216796875,89997360,0.0086036635908421349,uniform_shape
0.022705078125,89998962,0.0086038167405464421,uniform_shape
0.0234375,90004260,0.0086043232244000165,uniform_shape
0.024169921875,90022331,0.0086060507951282034,uniform_shape
0.024658203125,90022395,0.008606056913468451,uniform_shape
0.025390625,90024455,0.0086062538475451516,uniform_shape
0.026123046875,90151357,0.0086183855602643359,uniform_shape
0.026611328125,90226424,0.0086255618953787628,uniform_shape
0.02734375,90238126,0.0086266805956533056,uniform_shape
0.028076171875,90295179,0.0086321348091863287,uniform_shape
0.028564453125,90295255,0.0086321420747153717,uniform_shape
0.029296875,90298475,0.0086324499037090489,uniform_shape
0.029999999999999999,90304672,0.0086330423311232803,uniform_shape
0.0302734375,90306910,0.0086332562818337948,uniform_shape
0.031005859375,90311394,0.0086336849480473515,uniform_shape
0.03125,90311394,0.0086336849480473515,jump_left
0.031494140625,97526679,0.0093234594575668465,jump_right
0.03173828125,97530368,0.0093238121225226473,uniform_shape
0.0322265625,97929247,0.0093619445825131563,uniform_shape
0.032958984375,97930610,0.0093620748840406061,uniform_shape
0.03369140625,97932026,0.0093622102523185716,uniform_shape
0.0341796875,98655614,0.0094313845895476877,uniform_shape
0.034912109375,98661274,0.0094319256802632839,uniform_shape
0.03564453125,98661464,0.0094319438440858931,uniform_shape
0.036376953125,98661801,0.0094319760609712557,uniform_shape
0.036865234375,98667999,0.009432568583984554,uniform_shape
0.03759765625,98683875,0.0094340863147620805,uniform_shape
0.038330078125,98876736,0.0094525236462992875,uniform_shape
0.038818359375,99034482,0.0094676040166212731,uniform_shape
0.03955078125,99271228,0.009490236713185678,uniform_shape
0.040283203125,99294050,0.0094924184750781408,uniform_shape
0.040771484375,99324390,0.0094953189507514957,uniform_shape
0.04150390625,99328126,0.0094956761088634146,uniform_shape
0.04736328125,99477457,0.0095099520130419828,jump_left
0.047607421875,102659945,0.0098141948945430837,jump_right
0.078857421875,108190947,0.010342953521776983,jump_left
0.0791015625,113134396,0.010815542630774014,jump_right
0.090087890625,114944932,0.010988628181984726,jump_left
0.09033203125,386882118,0.036985569272081874,jump_right
0.094970703125,388076159,0.037099718476877132,jump_left
0.09521484375,398939587,0.038138252051143476,jump_right
0.11328125,406471435,0.038858289687907013,jump_left
0.113525390625,410436138,0.039237311593100704,jump_right
0.115234375,410530080,0.039246292360592676,jump_left
0.115478515625,416868247,0.039852215208224837,jump_right
0.12646484375,419318560,0.040086462843313991,jump_left
0.126708984375,424719342,0.040602772560126524,jump_right
0.1376953125,430476071,0.041153110477812609,jump_left
0.137939453125,478476956,0.045741950268254242,jump_right
0.142578125,479343471,0.045824788293240964,jump_left
0.142822265625,494003813,0.047226303300955563,jump_right
0.15576171875,499423638,0.047744433510788782,jump_left
0.156005859375,505052573,0.048282554441388494,jump_right
0.160888671875,505471553,0.048322608538211902,jump_left
0.1611328125,510038829,0.048759235859619186,jump_right
0.1767578125,515381392,0.04926997989438732,jump_left
0.177001953125,518436392,0.049562035042116349,jump_right
0.185302734375,521627521,0.049867103995149868,jump_left
0.185546875,562471219,0.053771723390629377,jump_right
0.190185546875,563925644,0.053910765062719648,jump_left
0.1904296875,579682194,0.055417076531770339,jump_right
0.21044921875,590625925,0.056463286997862572,jump_left
0.210693359375,598594072,0.057225034411679795,jump_right
0.214599609375,599404949,0.05730255349581239,jump_left
0.21484375,745132382,0.071233960033615124,jump_right
0.2216796875,748109407,0.071518560844144763,jump_left
0.221923828125,755127797,0.072189512375493356,jump_right
0.2265625,756304497,0.072302003796878872,jump_left
0.226806640625,760676513,0.072719964444588739,jump_right
0.228515625,761290451,0.07277865634419152,jump_left
0.228759765625,765900137,0.073219338022003116,jump_right
0.23291015625,766805805,0.073305919037235018,jump_left
0.233154296875,794779585,0.075980186287788007,jump_right
0.246826171875,798777310,0.076362365065351032,jump_left
0.2470703125,803561672,0.076819745605678086,jump_right
0.2490234375,804525442,0.076911881117863623,jump_left
0.249267578125,827061372,0.079066294985412261,jump_right
0.2509765625,827985956,0.079154684352583424,jump_left
0.251220703125,843875094,0.080673671110644621,jump_right
0.269287109375,851538652,0.081406300100438395,jump_left
0.26953125,862855527,0.082488182784548364,jump_right
0.274169921875,863688366,0.082567801415376355,jump_left
0.2744140625,869127210,0.083087749823852669,jump_right
0.280517578125,871253313,0.083291003285637336,jump_left
0.28076171875,876508576,0.083793401521912267,jump_right
0.285400390625,880746861,0.084198577610878789,jump_left
0.28564453125,889161069,0.085002968039835508,jump_right
0.296630859375,897508485,0.085800973215951926,jump_left
0.296875,937363502,0.089611075630903814,jump_right
0.298583984375,937763722,0.089649336289242321,jump_left
0.298828125,943730547,0.090219759188374327,jump_right
0.3056640625,947941488,0.090622321216470306,jump_left
0.305908203125,952335977,0.091042430261998486,jump_right
0.309814453125,953177689,0.091122897143342277,jump_left
0.31005859375,1000344062,0.095631958365717917,jump_right
0.31689453125,1002906537,0.095876928583288112,jump_left
0.317138671875,1015617553,0.097092089845371932,jump_right
0.326171875,1021055380,0.097611941029597762,jump_left
0.326416015625,1236601494,0.11821794828546957,jump_right
0.328125,1237541505,0.11830781245943746,jump_left
0.328369140625,1248316443,0.11933788647232163,jump_right
0.33935546875,1255669333,0.12004081589136756,jump_left
0.339599609375,1450883315,0.13870309031093622,jump_right
0.342041015625,1453772717,0.1389793144444742,jump_left
0.34228515625,1459011208,0.13948010929320814,jump_right
0.34423828125,1459158407,0.13949418138017725,jump_left
0.344482421875,1464189185,0.1399751190600404,jump_right
0.349853515625,1466497170,0.14019576027121272,jump_left;special_left_neighbor
0.34999999999999998,1466499454,0.14019597861948027,jump_left;jump_right;required_0.35
0.35009765625,1467058614,0.140249433793426,jump_right;special_right_neighbor
0.353271484375,1470579851,0.14058606076305738,jump_left
0.353515625,1474142987,0.14092669323797019,jump_right
0.355712890625,1474538450,0.14096449913155001,jump_left
0.35595703125,1477887290,0.14128464510893821,jump_right
0.358154296875,1478268740,0.14132111137280112,jump_left
0.3583984375,1482520250,0.14172755175942026,jump_right
0.360107421875,1482851868,0.14175925413060836,jump_left
0.3603515625,1486895688,0.14214583954713522,jump_right
0.362548828125,1487593617,0.14221256090792062,jump_left
0.36279296875,1494841751,0.14290547575117096,jump_right
0.364501953125,1495100202,0.1429301834254707,jump_left
0.36474609375,1499029732,0.14330584282470332,jump_right
0.375732421875,1507612743,0.14412637066285877,jump_left
0.3759765625,1519695509,0.14528147181150208,jump_right
0.380615234375,1522964013,0.14559393774229518,jump_left
0.380859375,1527781529,0.14605448777406832,jump_right
0.386962890625,1530706365,0.1463340993649237,jump_left
0.38720703125,1675530094,0.16017911264406087,jump_right
0.391845703125,1678933585,0.16050448320602467,jump_left
0.39208984375,1685536503,0.16113571600207466,jump_right
0.39892578125,1688658220,0.16143414923271401,jump_left
0.399169921875,1693962912,0.16194127283524004,jump_right
0.405029296875,1697775513,0.16230575393124227,jump_left
0.4052734375,1730148639,0.16540059455198877,jump_right
0.412109375,1735361309,0.16589892093723024,jump_left
0.412353515625,1740048679,0.16634702913291291,jump_right
0.416259765625,1742229297,0.16655549417780019,jump_left
0.41650390625,1817070791,0.17371027112916887,jump_right
0.4189453125,1819505742,0.1739430501714006,jump_left
0.419189453125,1823227564,0.17429885287975777,jump_right
0.42138671875,1824154675,0.17438748382576963,jump_left
0.421630859375,1844983869,0.17637873532519568,jump_right
0.42333984375,1845535537,0.17643147427093625,jump_left
0.423583984375,1859909931,0.1778056529168234,jump_right
0.42822265625,1861265074,0.17793520332240736,jump_left
0.428466796875,1866067937,0.17839435254106112,jump_right
0.439453125,1872163564,0.17897708879113841,jump_left
0.439697265625,1889331441,0.1806183218037174,jump_right
0.44140625,1890266572,0.18070771945424147,jump_left
0.441650390625,1897536942,0.18140276003833136,jump_right
0.442138671875,1897731331,0.18142134344524197,jump_left
0.4423828125,1900922123,0.18172638018139015,jump_right
0.4482421875,1906668745,0.18227575187931253,jump_left
0.448486328125,1910760897,0.18266695778991471,jump_right
0.45068359375,1910897226,0.18267999071503246,jump_left
0.450927734375,1930530892,0.18455695085385157,jump_right
0.457763671875,1934634379,0.18494924037987095,jump_left
0.4580078125,1940994600,0.18555727156931262,jump_right
0.45947265625,1941802740,0.18563452899880059,jump_left
0.459716796875,1946167856,0.18605183001295258,jump_right
0.4638671875,1947349488,0.18616479292893337,jump_left
0.464111328125,2025736590,0.1936585266947797,jump_right
0.468994140625,2029270847,0.19399639836425511,jump_left
0.46923828125,2037525042,0.19478549169980641,jump_right
0.470947265625,2038389478,0.19486813097433417,jump_left
0.47119140625,2064545392,0.19736861193252003,jump_right
0.473388671875,2065794995,0.19748807281264039,jump_left
0.4736328125,2072212278,0.19810155907600666,jump_right
0.482177734375,2077423587,0.19859975535091881,jump_left
0.482421875,2129852915,0.20361195015758782,jump_right
0.484619140625,2130966211,0.20371838021576985,jump_left
0.48486328125,2134605069,0.20406625164318556,jump_right
0.487060546875,2135015954,0.20410553186556676,jump_left
0.4873046875,2141490821,0.20472452310557032,jump_right
0.494140625,2147219401,0.20527217000513745,jump_left
0.494384765625,2159271549,0.20642434410156696,jump_right
0.498291015625,2160485265,0.20654037421799284,jump_left
0.49853515625,2196340974,0.20996814652205964,jump_right
0.500244140625,2196601989,0.20999309931236554,jump_left
0.50048828125,2236720381,0.21382838013141992,jump_right
0.507080078125,2240974618,0.21423508121669302,jump_left
0.50732421875,2251563694,0.21524738699590543,jump_right
0.51220703125,2253819771,0.21546306585074115,jump_left
0.512451171875,2260957349,0.21614541164361101,jump_right
0.5166015625,2265748656,0.21660345611945395,jump_left
0.516845703125,2273618714,0.21735582631645101,jump_right
0.518310546875,2276871294,0.21766676992771139,jump_left
0.5185546875,2288573351,0.21878547565139994,jump_right
0.528076171875,2294211739,0.21932450027997397,jump_left
0.5283203125,2297774441,0.21966509126489198,jump_right
0.529541015625,2298671179,0.21975081858046128,jump_left
0.52978515625,2317907345,0.2215897780904024,jump_right
0.53466796875,2319150382,0.22170861126705302,jump_left
0.534912109375,2330065775,0.22275211264680275,jump_right
0.53662109375,2331068279,0.22284795109322467,jump_left
0.536865234375,2335856303,0.22330568171733273,jump_right
0.541015625,2338102143,0.22352038192452611,jump_left
0.541259765625,2696017501,0.25773675598514106,jump_right
0.54345703125,2697563825,0.25788458311583073,jump_left
0.543701171875,2700740573,0.25818827725869098,jump_right
0.5458984375,2701697929,0.25827979959846487,jump_left
0.546142578125,2730445899,0.26102807869020289,jump_right
0.5546875,2737316223,0.26168487525019185,jump_left
0.554931640625,2748274389,0.26273246568880698,jump_right
0.55908203125,2750449494,0.26294040369604144,jump_left
0.559326171875,2795129404,0.26721176137707903,jump_right
0.56591796875,2802639320,0.26792970233511915,jump_left
0.566162109375,2808353956,0.26847601620130496,jump_right
0.568603515625,2808954056,0.26853338520102743,jump_left
0.56884765625,2812138858,0.26883784929876808,jump_right
0.571044921875,2812791293,0.26890022147562848,jump_left
0.5712890625,2817381801,0.26933906975454547,jump_right
0.572998046875,2818508628,0.26944679336369443,jump_left
0.5732421875,2822759680,0.26985318996594115,jump_right
0.575439453125,2823256142,0.26990065126962426,jump_left
0.57568359375,2949559433,0.28197512796738783,jump_right
0.579833984375,2953255168,0.28232843678290087,jump_left
0.580078125,2957169205,0.28270261506579836,jump_right
0.582275390625,2957650360,0.28274861303457272,jump_left
0.58251953125,2966533441,0.28359782728457072,jump_right
0.5869140625,2967757053,0.28371480344935729,jump_left
0.587158203125,2971442244,0.28406710426831466,jump_right
0.58837890625,2972877012,0.28420426674955745,jump_left
0.588623046875,3058286563,0.29236934008336274,jump_right
0.593505859375,3064152727,0.29293013988487593,jump_left
0.59375,3087490277,0.29516118787599988,jump_right
0.602294921875,3093853538,0.29576950968660326,jump_left
0.6025390625,3105043070,0.29683921849880579,jump_right
0.606689453125,3108323808,0.29715285398857672,jump_left
0.60693359375,3136480176,0.29984457648145824,jump_right
0.61181640625,3142831364,0.30045174412453346,jump_left
0.612060546875,3152416892,0.3013681116518987,jump_right
0.613525390625,3152848716,0.30140939362313041,jump_left
0.61376953125,3185525878,0.30453329980161664,jump_right
0.617919921875,3192129271,0.30516457800722313,jump_left;special_left_neighbor
0.61803394556045532,4791290754,0.45804292274049324,jump_right;phi_float32_left;special_left_neighbor
0.6180339887498949,4791290754,0.45804292274049324,jump_left;required_1_over_phi;special_left_neighbor;special_right_neighbor
0.61803406476974487,4791930032,0.45810403712043757,jump_left;jump_right;phi_float32_right;special_right_neighbor
0.6181640625,4792140418,0.45812414982561273,jump_right;special_right_neighbor
0.624755859375,4797393093,0.45862630065150389,jump_left
0.625,4828603569,0.46160999301774724,jump_right
0.62744140625,4831413031,0.46187857496192042,jump_left
0.627685546875,4835483917,0.46226774786277741,jump_right
0.6298828125,4836232434,0.46233930538913182,jump_left
0.630126953125,4843431385,0.46302751838350137,jump_left;jump_right
0.63037109375,4846251181,0.4632970882484263,jump_right
0.635986328125,4848150258,0.46347863823657159,jump_left
0.63623046875,4923648274,0.47069617807818492,jump_right
0.638671875,4926290088,0.47094873303008106,jump_left
0.638916015625,4932393347,0.47153219889223275,jump_right
0.64990234375,4940097114,0.4722686718248858,jump_left
0.650146484375,4945891286,0.47282258925841358,jump_right
0.65234375,4946730703,0.47290283673990008,jump_left
0.652587890625,5246627371,0.50157267820509943,jump_right
0.654296875,5247243495,0.50163157908426126,jump_left
0.654541015625,5271170221,0.50391895175090673,jump_right
0.6611328125,5279009265,0.50466835703845969,jump_left
0.661376953125,5284722601,0.5052145466258593,jump_right
0.668212890625,5293605838,0.50606377578931161,jump_left
0.66845703125,5301165404,0.50678646324099652,jump_right
0.670654296875,5303677314,0.50702659949177631,jump_left
0.6708984375,5339510034,0.51045217406890653,jump_right
0.67236328125,5339806853,0.51048054968818435,jump_left
0.672607421875,5355113685,0.51194386853630991,jump_right
0.677490234375,5359443448,0.51235778983666891,jump_left
0.677734375,5364642766,0.51285483978317625,jump_right
0.679443359375,5365249000,0.51291279518757182,jump_left
0.6796875,5369823301,0.51335009409242027,jump_right
0.68359375,5371996116,0.5135578131777927,jump_left
0.683837890625,5447404161,0.52076675187580657,jump_right
0.690673828125,5451578501,0.52116581488247482,jump_left
0.69091796875,5473045965,0.52321808439798623,jump_right
0.699951171875,5478826316,0.52377068055681786,jump_left
0.7001953125,5535156852,0.5291558272059621,jump_right
0.70458984375,5539811260,0.52960078426521939,jump_left
0.704833984375,5544299914,0.53002989539683132,jump_right
0.706787109375,5545615028,0.53015561906738795,jump_left
0.70703125,5552536689,0.53081732339664667,jump_right
0.708740234375,5553880365,0.53094577756773664,jump_left
0.708984375,5564665970,0.53197687133586169,jump_right
0.713134765625,5569384644,0.53242797216471771,jump_left
0.71337890625,5665874318,0.54165229491247424,jump_right
0.72265625,5672588014,0.54229411798189742,jump_left
0.722900390625,5680458000,0.54304648129576161,jump_right
0.72509765625,5681986497,0.5431926041818953,jump_left
0.725341796875,5690975543,0.54405194858696015,jump_right
0.72705078125,5693638465,0.54430652144394898,jump_left
0.727294921875,5705248432,0.54541642344961649,jump_right
0.731201171875,5706957523,0.54557981095354036,jump_left
0.7314453125,5739319134,0.54867355075103763,jump_right
0.736328125,5748220846,0.549524546107241,jump_left
0.736572265625,5755657366,0.55023547047620669,jump_right
0.742431640625,5758529445,0.55051003854711811,jump_left
0.74267578125,6434789623,0.61515988018019507,jump_right
0.7451171875,6436419843,0.61531572769015608,jump_left
0.745361328125,6442433505,0.61589062816275919,jump_right
0.74755859375,6443563139,0.61599862011848738,jump_left
0.747802734375,6475434420,0.61904548482577659,jump_left;jump_right
0.748046875,6479558600,0.6194397525832761,jump_right
0.74951171875,6479705836,0.61945382820741068,jump_left
0.749755859375,6494968301,0.62091290561175905,jump_right
0.75634765625,6502653188,0.62164757363403922,jump_left
0.756591796875,6505821452,0.6219504567144204,jump_right
0.759033203125,6506865735,0.62205028919423577,jump_left
0.75927734375,6511134631,0.62245839166622263,jump_right
0.761474609375,6512405467,0.6225798824013189,jump_left
0.76171875,6515422621,0.62286831950678256,jump_right
0.763427734375,6516359459,0.62295788034491284,jump_left
0.763671875,6519886757,0.6232950867404855,jump_right
0.765625,6521043267,0.62340564801672116,jump_left
0.765869140625,6544973045,0.62569331245171722,jump_right
0.767578125,6546198358,0.62581045123051571,jump_left
0.767822265625,6571453233,0.62822479370154782,jump_right
0.770263671875,6571895943,0.62826711636421595,jump_left
0.7705078125,6575574919,0.62861882303497585,jump_right
0.77685546875,6583200636,0.62934783446049958,jump_left
0.777099609375,6655321008,0.63624247468921724,jump_right
0.77880859375,6658702018,0.63656569608857017,jump_left
0.779052734375,6717022478,0.64214107761424122,jump_right
0.781494140625,6718053696,0.64223966109225461,jump_left
0.78173828125,6723451839,0.64275571852313107,jump_right
0.785888671875,6724926926,0.64289673546313042,jump_left
0.7861328125,6735392001,0.64389718686251518,jump_right
0.7900390625,6738874436,0.64423010439717365,jump_left
0.790283203125,7030778748,0.67213588409075831,jump_right
0.792724609375,7032109997,0.67226315025225059,jump_left
0.79296875,7035718985,0.67260816613555419,jump_right
0.797119140625,7040743995,0.67308855240000254,jump_left
0.79736328125,7066099339,0.6755124996136328,jump_right
0.803955078125,7074601432,0.67632529176653655,jump_left
0.80419921875,7084532384,0.67727468150580006,jump_right
0.806640625,7085724384,0.67738863559290086,jump_left
0.806884765625,7089848518,0.67778289895284327,jump_right
0.808349609375,7090135126,0.67781029841005458,jump_left
0.80859375,7104684848,0.67920123824904843,jump_right
0.80908203125,7104814490,0.67921363190320949,jump_left
0.809326171875,7111192796,0.67982339200176622,jump_right
0.813720703125,7114036600,0.68009525700907636,jump_left
0.81396484375,7117550742,0.68043120570333193,jump_right
0.815185546875,7117707138,0.68044615701491429,jump_left
0.8154296875,7130413943,0.68166091570932974,jump_right
0.822265625,7137611428,0.68234898855546799,jump_left
0.822509765625,7143991860,0.68295895189763989,jump_right
0.824462890625,7145400902,0.68309365499730157,jump_left
0.82470703125,7228573974,0.69104492302677367,jump_right
0.826416015625,7231380050,0.69131318127250818,jump_left
0.82666015625,7289813661,0.69689937992813678,jump_right
0.83154296875,7291058876,0.69701842131955394,jump_left
0.831787109375,7298010454,0.697682985686081,jump_right
0.837646484375,7305987852,0.69844561748686107,jump_left
0.837890625,7414381767,0.70880797455993894,jump_right
0.84033203125,7414995474,0.70886664437615743,jump_left
0.840576171875,7421783350,0.70951555898432317,jump_right
0.8427734375,7422561210,0.70958992167408175,jump_left
0.843017578125,7446768825,0.71190414706687799,jump_right
0.8447265625,7448560884,0.71207546623413953,jump_left
0.844970703125,7467750658,0.71390999071219408,jump_right
0.849609375,7470611373,0.71418347239531543,jump_left
0.849853515625,7474264115,0.71453267112016849,jump_right
0.8515625,7475034824,0.71460635018100349,jump_left
0.851806640625,7482901311,0.71535837899373467,jump_right
0.85400390625,7487280970,0.71577707030510873,jump_left
0.854248046875,8044152206,0.76901344054930765,jump_right
0.856689453125,8045624701,0.76915420969652704,jump_left
0.85693359375,8051254647,0.76969242727778286,jump_right
0.858642578125,8052560149,0.76981723205011354,jump_left
0.85888671875,8060181980,0.77054587197766533,jump_right
0.8671875,8065492750,0.77105357663131668,jump_left
0.867431640625,8410734670,0.80405838185156353,jump_right
0.867919921875,8410890456,0.80407327484771551,jump_left
0.8681640625,8416985064,0.80465591368234413,jump_right
0.8740234375,8425716228,0.80549060480897794,jump_left
0.874267578125,8442552348,0.8071001221620987,jump_right
0.876708984375,8445239610,0.80735702190036274,jump_left
0.876953125,8448709942,0.80768878239952102,jump_right
0.879150390625,8449624633,0.80777622600512866,jump_left
0.87939453125,8461779931,0.80893826114525325,jump_right
0.881103515625,8462232766,0.8089815517484682,jump_left
0.88134765625,8469770661,0.80970216747278601,jump_right
0.8818359375,8469776011,0.80970267892779113,jump_left
0.882080078125,8473111047,0.81002150525566718,jump_right
0.88525390625,8475303425,0.81023109454557485,jump_left
0.885498046875,8571122619,0.81939132003131843,jump_right
0.887939453125,8572888683,0.81956015410085004,jump_left
0.88818359375,8578161265,0.82006420801735525,jump_right
0.890380859375,8579896320,0.82023007765543798,jump_left
0.890625,8600262420,0.82217705780082728,jump_left;jump_right
0.890869140625,8604021736,0.82253644490057853,jump_right
0.897216796875,8608557261,0.82297003685602987,jump_left
0.8974609375,8613685233,0.82346026619154877,jump_right
0.899169921875,8615514918,0.82363518236928124,jump_left
0.8994140625,8622842304,0.8243356736297387,jump_right
0.901611328125,8624800847,0.82452290851196408,jump_left
0.90185546875,8666622267,0.82852099721780303,jump_right
0.903564453125,8668621995,0.82871216934757652,jump_left
0.90380859375,8701227348,0.83182921065270643,jump_right
0.90869140625,8704778271,0.83216867557622187,jump_left
0.908935546875,8708062625,0.83248265675221678,jump_right
0.910400390625,8708627345,0.83253664345697143,jump_left
0.91064453125,8728257733,0.83441329022205102,jump_right
0.914794921875,8732861024,0.8348533605438333,jump_left
0.9150390625,8800278840,0.84129844080944649,jump_right
0.91552734375,8800562994,0.8413256056665489,jump_left
0.915771484375,8806693390,0.84191166580056442,jump_right
0.919677734375,8810011281,0.84222885308244788,jump_left
0.919921875,8836552363,0.84476615574182534,jump_right
0.921630859375,8836994515,0.84480842506021447,jump_left
0.921875,8858559871,0.84687005295953011,jump_right
0.92431640625,8862905642,0.84728550460974339,jump_left
0.924560546875,8867210384,0.84769703392586293,jump_right
0.927001953125,8868494997,0.84781984172929648,jump_left
0.92724609375,8872060775,0.84816072677694265,jump_right
0.932861328125,8877243061,0.84865614848015181,jump_left
0.93310546875,8920908998,0.85283057128907547,jump_right
0.93359375,8920992720,0.8528385750341092,jump_left
0.933837890625,8927341052,0.8534454696462509,jump_right
0.93798828125,8931831415,0.85387474415666731,jump_left
0.938232421875,8942922263,0.85493501887060519,jump_right
0.93994140625,8943799956,0.85501892550195568,jump_left
0.940185546875,8962954461,0.85685007829653881,jump_right
0.942626953125,8965175619,0.85706241892757629,jump_left
0.94287109375,8968982707,0.85742637298592561,jump_right
0.944091796875,8970995440,0.85761878838155714,jump_left
0.9443359375,9837811050,0.94048555140361256,jump_right
0.94677734375,9840141852,0.940708373898682,jump_left
0.947021484375,9847504557,0.94141224162256432,jump_right
0.94921875,9848541798,0.94151140089375429,jump_left
0.949462890625,9910271080,0.94741266262001189,jump_left;jump_right
0.94970703125,9913626544,0.9477334418456157,jump_right
0.953857421875,9917316801,0.94808622696944322,jump_left
0.9541015625,9921292190,0.94846627044625997,jump_right
0.9560546875,9924583363,0.94878090351228839,jump_left
0.956298828125,9936099843,0.94988186824803911,jump_right
0.9580078125,9937735015,0.95003818916457672,jump_left
0.958251953125,9943708915,0.95060928842710324,jump_right
0.96240234375,9947805303,0.95100089929535048,jump_left
0.962646484375,10037484786,0.95957417414177537,jump_right
0.963134765625,10037624890,0.95958756795336864,jump_left
0.96337890625,10040965710,0.95990694722624459,jump_right
0.96923828125,10047419252,0.96052389981615804,jump_left
0.969482421875,10063828488,0.96209260745743486,jump_right
0.969970703125,10063973426,0.9621064633949149,jump_left
0.97021484375,10068037722,0.9624950062979245,jump_right
0.974365234375,10072797973,0.96295008184916253,jump_left
0.974609375,10079404582,0.96358166750136653,jump_right
0.976318359375,10081262392,0.96375927240284032,jump_left
0.9765625,10093131574,0.96489395512049425,jump_right
0.978515625,10095651881,0.96513489411663411,jump_left
0.978759765625,10196193529,0.97474658179570461,jump_right
0.98046875,10197314981,0.97485379155987184,jump_left
0.980712890625,10251582279,0.98004169458253809,jump_right
0.983154296875,10254784237,0.98034779877786116,jump_left
0.9833984375,10260835665,0.98092630964480443,jump_right
0.985595703125,10262635513,0.98109837343319395,jump_left
0.98583984375,10277023883,0.9824738881716325,jump_right
0.987548828125,10280588713,0.98281468259136373,jump_left
0.98779296875,10285609411,0.98329465663263804,jump_right
0.98828125,10285634213,0.98329702768068183,jump_left
0.988525390625,10288834799,0.98360300071408591,jump_right
0.989990234375,10290718597,0.98378309004409625,jump_left
0.990234375,10294621241,0.98415617916683074,jump_right
0.99169921875,10296360763,0.98432247584594301,jump_left
0.991943359375,10417573929,0.99591034134605216,jump_right
0.994384765625,10420475178,0.99618769804172935,jump_left
0.99462890625,10427424226,0.99685202054261834,jump_right
0.996826171875,10429060946,0.99700848944651066,jump_left
0.9970703125,10442312676,0.99827534246216221,jump_right
0.998779296875,10445859111,0.99861437833706768,jump_left
0.9990234375,10458431509,0.99981628784777088,jump_right
1,10460353203,1,endpoint


==> cdf/cdf_restricted_L23.csv <==
tau,count_below_tau,fraction_below_tau,point_role
0,590083628,0.0062679382123303198,endpoint;jump_left;special_left_neighbor;uniform_shape
9.9999999999999998e-13,590087481,0.0062679791393528399,jump_left;jump_right;required_1e-12
0.0001,590087498,0.0062679793199288542,jump_right;special_right_neighbor;uniform_shape
0.000732421875,590087756,0.0062679820604354232,uniform_shape
0.001220703125,590088558,0.0062679905793744479,uniform_shape
0.001708984375,590104162,0.0062681563269112789,uniform_shape
0.00244140625,590304636,0.0062702857854923235,uniform_shape
0.003173828125,590306628,0.0062703069447523447,uniform_shape
0.003662109375,590306640,0.0062703070722177666,uniform_shape
0.0039457207609999998,590662963,0.0062740919773424889,special_left_neighbor
0.0039457207612940692,590662963,0.0062740919773424889,previous_best;uniform_shape
0.0039496664820553628,590662963,0.0062740919773424889,special_right_neighbor
0.00439453125,590664221,0.0062741053399675423,uniform_shape
0.0048828125,590713949,0.0062746335566755355,uniform_shape
0.005615234375,590743983,0.0062749525813820964,uniform_shape
0.00634765625,590825559,0.0062758190913195814,uniform_shape
0.0068359375,590825671,0.0062758202809968513,uniform_shape
0.007568359375,590907986,0.0062766946406798965,uniform_shape
0.00830078125,590913518,0.0062767534022393524,uniform_shape
0.0087890625,590913658,0.0062767548893359398,uniform_shape
0.009521484375,602168879,0.0063963091803662326,uniform_shape
0.010009765625,602172548,0.0063963481529189514,uniform_shape
0.010498046875,602309766,0.0063978056987731464,uniform_shape
0.01123046875,602310506,0.0063978135591408244,uniform_shape
0.011962890625,602891064,0.0064039803150039007,uniform_shape
0.012451171875,602915398,0.0064042387936350999,uniform_shape
0.01318359375,602923164,0.0064043212850072506,uniform_shape
0.013916015625,602961212,0.0064047254353713457,uniform_shape
0.014404296875,602996406,0.0064050992702092855,uniform_shape
0.01513671875,603018756,0.0064053366745574127,uniform_shape
0.015625,603079224,0.0064059789728179283,jump_left;special_left_neighbor
0.015782883045176277,603111832,0.0064063253388574682,four_times_previous_best;jump_left;jump_right;uniform_shape
0.015869140625,603310370,0.0064084342330171275,jump_right;special_right_neighbor
0.016357421875,603504791,0.0064104993959149857,uniform_shape
0.016845703125,603585321,0.0064113547951165362,uniform_shape
0.017578125,603613611,0.0064116552948484604,uniform_shape
0.018310546875,609644260,0.0064757135630643878,uniform_shape
0.018798828125,609654745,0.006475824935976697,uniform_shape
0.01953125,609670439,0.0064759916395041913,uniform_shape
0.02001953125,609693074,0.0064762320711560864,uniform_shape
0.0205078125,636439887,0.0067603398879226163,uniform_shape
0.021240234375,637393659,0.0067704709671137352,uniform_shape
0.02197265625,637577256,0.0067724211562011187,uniform_shape
0.0224609375,637585457,0.0067725082681948092,uniform_shape
0.023193359375,637794825,0.0067747321998976543,uniform_shape
0.02392578125,637977073,0.0067766680597472024,uniform_shape
0.0244140625,637990131,0.0067768067633703719,uniform_shape
0.025146484375,638038055,0.0067773158177766189,uniform_shape
0.02587890625,639070694,0.006788284631586248,uniform_shape
0.0263671875,639610598,0.0067940195558444591,uniform_shape
0.027099609375,639879033,0.0067968709042198231,uniform_shape
0.02783203125,641341664,0.0068124071440008038,uniform_shape
0.0283203125,641372668,0.0068127364721622943,uniform_shape
0.029052734375,641392871,0.0068129510708220351,uniform_shape
0.02978515625,641923406,0.0068185864764521648,uniform_shape
0.030029296875,641949594,0.0068188646484910352,uniform_shape
0.03076171875,642278635,0.0068223597609792658,uniform_shape
0.03125,642281293,0.0068223879945701971,jump_left
0.031494140625,708900050,0.0075300203247087453,jump_right;uniform_shape
0.031982421875,708991062,0.007530987064956249,uniform_shape
0.03271484375,713971563,0.0075838905366900035,uniform_shape
0.033447265625,714129675,0.0075855700210878119,uniform_shape
0.0341796875,721977803,0.0076689337665846779,uniform_shape
0.03466796875,721978925,0.0076689456846016175,uniform_shape
0.035400390625,722129411,0.0076705441647238635,uniform_shape
0.0361328125,722168457,0.0076709589159622057,uniform_shape
0.03662109375,722192938,0.0076712189560448228,uniform_shape
0.037353515625,722453699,0.0076739887902829377,uniform_shape
0.0380859375,722656711,0.0076761452078006956,uniform_shape
0.03857421875,724854200,0.007699487196326898,uniform_shape
0.039306640625,729277146,0.0077464682527890738,uniform_shape
0.0400390625,729718676,0.0077511582367634979,uniform_shape
0.04052734375,730070804,0.0077548985821011785,uniform_shape
0.041259765625,730191764,0.0077561834335530535,uniform_shape
0.0419921875,730945374,0.0077641883682640946,uniform_shape
0.078857421875,835154229,0.0088711071731994683,jump_left
0.0791015625,876293903,0.0093080976648377348,jump_right
0.090087890625,899803512,0.009557819517158039,jump_left
0.09033203125,2863675633,0.030418301874662275,jump_right
0.094970703125,2879348539,0.030584781339189397,jump_left
0.09521484375,2968300093,0.031529635285150369,jump_right
0.115234375,3098713987,0.032914907119232492,jump_left
0.115478515625,3166777672,0.03363788764578849,jump_right
0.12646484375,3201457443,0.034006260282362921,jump_left
0.126708984375,3262732041,0.034657126322403906,jump_right
0.13330078125,3300116562,0.035054229133949066,jump_left
0.133544921875,3338323385,0.035460066534768193,jump_right
0.1376953125,3344933547,0.035530280458733375,jump_left
0.137939453125,3839824317,0.040787068854517466,jump_right
0.142578125,3854356269,0.040941428970471323,jump_left
0.142822265625,3996454451,0.042450812696095491,jump_right
0.15576171875,4068752026,0.043218766103881479,jump_left
0.156005859375,4120735937,0.043770945365806835,jump_right
0.185302734375,4313721694,0.045820862942465637,jump_left
0.185546875,4693785599,0.049857946773025637,jump_right
0.190185546875,4715527078,0.050088887338990085,jump_left
0.1904296875,4865705335,0.051684098578627234,jump_right
0.192138671875,4869481824,0.051724212892240329,jump_left
0.1923828125,4909462604,0.052148893474499712,jump_right
0.21044921875,5020222325,0.053325396354262623,jump_left
0.210693359375,5100240237,0.054175356096402234,jump_right
0.214599609375,5112655420,0.054307231641233945,jump_left
0.21484375,6334760564,0.067288577281216774,jump_right
0.2216796875,6376427968,0.067731173383442825,jump_left
0.221923828125,6443245450,0.068440916594077181,jump_right
0.2265625,6460051810,0.068619435741288939,jump_left
0.226806640625,6499051817,0.069033698436536006,jump_right
0.228515625,6508292687,0.069131856052575102,jump_left
0.228759765625,6556191422,0.069640642090998767,jump_right
0.23291015625,6570545494,0.069793112744516606,jump_left
0.233154296875,6801991545,0.072251560120988906,jump_right
0.246826171875,6866191909,0.072933503994139573,jump_left
0.2470703125,6916225315,0.073464964760850474,jump_right
0.2490234375,6926139293,0.073570272209818377,jump_left
0.249267578125,7102302243,0.075441495937282707,jump_right
0.2509765625,7118005768,0.075608300640455706,jump_left
0.251220703125,7309653595,0.077644006566130644,jump_right
0.269287109375,7433357826,0.078958007564836272,jump_left
0.26953125,7531497512,0.080000458937551699,jump_right
0.274169921875,7545666489,0.080150963490048674,jump_left
0.2744140625,7597450659,0.080701021079405841,jump_right
0.280517578125,7629189439,0.081038154161116663,jump_left
0.28076171875,7698050168,0.08176960098347795,jump_right
0.283203125,7723796276,0.082043079193166529,jump_left
0.283447265625,7763518410,0.082465012406968408,jump_right
0.285400390625,7766973485,0.082501712622990941,jump_left
0.28564453125,7853802424,0.083424019900925114,jump_right
0.296630859375,7965954588,0.084615313475216822,jump_left
0.296875,8293814637,0.088097881762001409,jump_right
0.298583984375,8299121736,0.088154254396387938,jump_left
0.298828125,8376319845,0.088974261856958822,jump_right
0.3056640625,8445479850,0.089708887624451658,jump_left
0.305908203125,8495752462,0.090242889265636755,jump_right
0.309814453125,8512566232,0.090421487122746488,jump_left
0.31005859375,8980483032,0.095391754813195478,jump_right
0.31689453125,9021152911,0.095823755086680354,jump_left
0.317138671875,9184300222,0.097556725154536297,jump_right
0.326171875,9262402112,0.098386332683973163,jump_left
0.326416015625,10895807754,0.11573656094641148,jump_right
0.328125,10910879324,0.11589665294869765,jump_left
0.328369140625,11036470663,0.11723069903217216,jump_right
0.33935546875,11137476861,0.11830359883498859,jump_left
0.339599609375,12861203463,0.13661322703617315,jump_right
0.342041015625,12897927686,0.13700331608412727,jump_left
0.34228515625,12950699426,0.13756386375903609,jump_right
0.34423828125,12954141779,0.13760042884046728,jump_left
0.344482421875,12991179909,0.13799385224576852,jump_right
0.349853515625,13031046950,0.13841732467889359,jump_left;special_left_neighbor
0.34999999999999998,13031181028,0.13841874887129574,jump_left;jump_right;required_0.35
0.35009765625,13040891868,0.13852189856435895,jump_right;special_right_neighbor
0.353271484375,13078201021,0.13891820080807818,jump_left
0.353515625,13119291693,0.13935467079466649,jump_right
0.358154296875,13169582134,0.13988886181760202,jump_left
0.3583984375,13210930248,0.14032806638361719,jump_right
0.360107421875,13216950541,0.14039201464917409,jump_left
0.3603515625,13264484500,0.14089692599370549,jump_right
0.362548828125,13277169803,0.14103167078518219,jump_left
0.36279296875,13343091877,0.14173190286594867,jump_right
0.364501953125,13347455164,0.1417782502174442,jump_left
0.36474609375,13397624365,0.14231115341473469,jump_right
0.371337890625,13453672375,0.14290650201777044,jump_left
0.37158203125,13491603341,0.14330940923285082,jump_right
0.375732421875,13517299821,0.14358236028804325,jump_left
0.3759765625,13656733159,0.14506343772495695,jump_right
0.380615234375,13709700841,0.14562606671900585,jump_left
0.380859375,13755939055,0.14611721450662166,jump_right
0.386962890625,13800070803,0.14658598716280205,jump_left
0.38720703125,15066438736,0.16003749739199361,jump_right
0.391845703125,15118001003,0.16058519790139272,jump_left
0.39208984375,15195279295,0.16140605707529004,jump_right
0.39892578125,15239782226,0.16187877248127586,jump_left
0.399169921875,15297420762,0.16249101583993616,jump_right
0.405029296875,15350799738,0.16305801364758499,jump_left
0.4052734375,15644251526,0.16617509330918484,jump_right
0.412109375,15718570293,0.16696451605787457,jump_left
0.412353515625,15782326339,0.1676417403325845,jump_right
0.416259765625,15826881040,0.16811500564564424,jump_left
0.41650390625,16448587603,0.17471884642036956,jump_right
0.4189453125,16476218389,0.1750123439030791,jump_left
0.419189453125,16533952552,0.17562560302306374,jump_right
0.42138671875,16546167124,0.17575534765408415,jump_left
0.421630859375,16742568618,0.17784154759386855,jump_right
0.42333984375,16750964399,0.17793072857441977,jump_left
0.423583984375,16906494838,0.17958279132541108,jump_right
0.42822265625,16936823399,0.17990494489381492,jump_left
0.428466796875,16983075242,0.18039623745028358,jump_right
0.439453125,17079188702,0.18141716601035079,jump_left
0.439697265625,17251718693,0.18324980001686808,jump_right
0.44140625,17268766253,0.18343088121905829,jump_left
0.441650390625,17369180196,0.18449749001909171,jump_right
0.4482421875,17475589047,0.18562777744220435,jump_left
0.448486328125,17535670461,0.18626596934042361,jump_right
0.45068359375,17539334596,0.18630489021653651,jump_left
0.450927734375,17690878004,0.18791460225184478,jump_right
0.457763671875,17758981938,0.18863801030804767,jump_left
0.4580078125,17828066757,0.18937183744094013,jump_right
0.45947265625,17838570761,0.18948341221598891,jump_left
0.459716796875,17900715908,0.19014352533065437,jump_right
0.4638671875,17922884269,0.19037900028780169,jump_left
0.464111328125,18715261761,0.19879572789221045,jump_right
0.468994140625,18761976105,0.19929193318910024,jump_left
0.46923828125,18850232378,0.20022940177789925,jump_right
0.470947265625,18860964034,0.20034339469946524,jump_left
0.47119140625,19105909536,0.20294523484393412,jump_right
0.473388671875,19129362088,0.20319435063004004,jump_left
0.4736328125,19204035054,0.20398753572247486,jump_right
0.482177734375,19276425208,0.20475647251536799,jump_left
0.482421875,19713471948,0.20939883477087595,jump_right
0.484619140625,19730999062,0.20958500985247383,jump_left
0.48486328125,19774873898,0.21005105355895015,jump_right
0.487060546875,19783215655,0.21013966069017237,jump_left
0.4873046875,19863968623,0.21099742828423668,jump_right
0.494140625,19949088358,0.21190158019476879,jump_left
0.494384765625,20075871897,0.21324828996790043,jump_right
0.498291015625,20095733956,0.21345926711194291,jump_left
0.49853515625,20429661110,0.21700628090689489,jump_right
0.500244140625,20436984124,0.21708406682926593,jump_left
0.50048828125,20826951282,0.22122634418657305,jump_right
0.507080078125,20899345874,0.22199532812042805,jump_left
0.50732421875,21003196247,0.2230984390870849,jump_right
0.51220703125,21039760024,0.22348682385861668,jump_left
0.512451171875,21116157192,0.22429832362898655,jump_right
0.5166015625,21184637750,0.22502573222994149,jump_left
0.516845703125,21283884800,0.22607994615427029,jump_right
0.518310546875,21325740831,0.22652454587483972,jump_left
0.5185546875,21464871244,0.2280024056065115,jump_right
0.528076171875,21550699478,0.22891408327736773,jump_left
0.5283203125,21590216050,0.22933383298724969,jump_right
0.529541015625,21605424192,0.22949537567350153,jump_left
0.52978515625,21827380038,0.23185301696802241,jump_right
0.53466796875,21857524252,0.23217321238075003,jump_left
0.534912109375,21999868740,0.23368521239788961,jump_right
0.53662109375,22021060208,0.23391031068184434,jump_left
0.536865234375,22090121339,0.23464388619799414,jump_right
0.541015625,22125035283,0.23501474624792043,jump_left
0.541259765625,24893770230,0.26442457690689891,jump_right
0.5458984375,24963671816,0.26516707983563953,jump_left
0.546142578125,25257845898,0.26829183178968802,jump_right
0.5546875,25355838789,0.26933272388852048,jump_left
0.554931640625,25492857199,0.27078814967408688,jump_right
0.55908203125,25525833542,0.27113842829661561,jump_left
0.559326171875,25941779213,0.27555665249705769,jump_right
0.56591796875,26049273655,0.27669847119639795,jump_left
0.566162109375,26125436823,0.27750748539104247,jump_right
0.568603515625,26136511289,0.27762511968104608,jump_left
0.56884765625,26184197175,0.27813164481217245,jump_right
0.571044921875,26197371831,0.2782715875691959,jump_left
0.5712890625,26242776974,0.27875388637794379,jump_right
0.572998046875,26257322550,0.27890839120963984,jump_left
0.5732421875,26307526738,0.27944166604298976,jump_right
0.575439453125,26319707817,0.27957105490739581,jump_left
0.57568359375,27320329520,0.29019977719474038,jump_right
0.579833984375,27374726576,0.29077758916877583,jump_left
0.580078125,27414409693,0.29119910793938075,jump_right
0.582275390625,27425696182,0.29131899436281183,jump_left
0.58251953125,27494918376,0.29205428070923112,jump_right
0.5869140625,27520353020,0.29232445051140804,jump_left
0.587158203125,27576839252,0.2929244539604503,jump_right
0.58837890625,27596609677,0.29313445775728758,jump_left
0.588623046875,28399017320,0.30165772681403491,jump_right
0.593505859375,28483467011,0.30255476143780924,jump_left
0.59375,28682881339,0.30467296405731553,jump_right
0.602294921875,28787402166,0.30578319666579873,jump_left
0.6025390625,28903783395,0.30701941186959875,jump_right
0.606689453125,28955590759,0.307569715828372,jump_left
0.60693359375,29205009117,0.31021906717923664,jump_right
0.609375,29229378325,0.31047791979398404,jump_left
0.609619140625,29269703718,0.3109062608963607,jump_right
0.61181640625,29297372188,0.31120015866298317,jump_left
0.612060546875,29391413958,0.31219908148640746,jump_right
0.613525390625,29401331210,0.31230442371219125,jump_left
0.61376953125,29764520737,0.3161622659002844,jump_right
0.617919921875,29847662386,0.31704540634695216,jump_left;special_left_neighbor
0.61803394556045532,41412128890,0.43988453976150543,jump_right;phi_float32_left;special_left_neighbor
0.6180339887498949,41412128890,0.43988453976150543,jump_left;required_1_over_phi;special_left_neighbor;special_right_neighbor
0.61803406476974487,41414417990,0.43990885485292813,jump_left;jump_right;phi_float32_right;special_right_neighbor
0.6181640625,41417281446,0.43993927082183504,jump_right;special_right_neighbor
0.624755859375,41496151993,0.44077704311699978,jump_left
0.625,41791343097,0.44391259799923349,jump_right
0.62744140625,41828921495,0.44431176019524404,jump_left
0.627685546875,41880275281,0.44485724619475941,jump_right
0.6298828125,41895749785,0.44502161820973496,jump_left
0.630126953125,41996540287,0.44609222686408279,jump_left;jump_right
0.63037109375,42032373057,0.44647284679264765,jump_right
0.635986328125,42070420958,0.44687699610515297,jump_left
0.63623046875,42894041655,0.45562559273490466,jump_right
0.638671875,42929582832,0.45600311532807425,jump_left
0.638916015625,43008453061,0.45684088424540531,jump_right
0.64990234375,43131385928,0.45814669172430833,jump_left
0.650146484375,43210081699,0.45898260752809283,jump_right
0.65234375,43223413643,0.45912422101688843,jump_left
0.652587890625,45750126395,0.48596326324471839,jump_right
0.654296875,45763073767,0.48610079176416421,jump_left
0.654541015625,45989549276,0.48850644145458072,jump_right
0.6611328125,46099248525,0.48967167987511023,jump_left
0.661376953125,46171586254,0.49044005980344185,jump_right
0.666259765625,46253759413,0.49131291283457862,jump_left
0.66650390625,46299173777,0.49179530958988105,jump_right
0.668212890625,46315801723,0.49197193360244551,jump_left
0.66845703125,46397333301,0.49283797168418297,jump_right
0.670654296875,46431109027,0.49319674144765213,jump_left
0.6708984375,46755357957,0.49664095200055741,jump_right
0.67236328125,46762492203,0.4967167328068664,jump_left
0.672607421875,46947902260,0.49868618040052282,jump_right
0.677490234375,47009134037,0.49933659159082816,jump_left
0.677734375,47053085010,0.49980344403353955,jump_right
0.679443359375,47067161399,0.49995296510533027,jump_left
0.6796875,47118036429,0.50049336570188852,jump_right
0.68359375,47158784298,0.50092619439439401,jump_left
0.683837890625,48021935958,0.51009469359693471,jump_right
0.690673828125,48089983977,0.51081750771738255,jump_left
0.69091796875,48351567436,0.51359607821244402,jump_right
0.699951171875,48448183744,0.5146223480835469,jump_left
0.7001953125,48930190980,0.51974228605468498,jump_right
0.70458984375,49004640757,0.52053310040711742,jump_left
0.704833984375,49051860815,0.52103467745803445,jump_right
0.706787109375,49072437470,0.52125324512545734,jump_left
0.70703125,49141139878,0.5219830102433981,jump_right
0.708740234375,49164086860,0.52222675580506184,jump_left
0.708984375,49280835877,0.52346687769657507,jump_right
0.713134765625,49354574587,0.52425013901108308,jump_left
0.71337890625,50201264261,0.53324377704784298,jump_right
0.72265625,50317504454,0.53447849415054038,jump_left
0.722900390625,50404532916,0.53540292078542095,jump_right
0.72509765625,50425156842,0.53562199057100679,jump_left
0.725341796875,50503580614,0.53645501716918564,jump_right
0.72705078125,50543718217,0.53688136354393212,jump_left
0.727294921875,50697326371,0.5385130075558926,jump_right
0.731201171875,50728848729,0.5388478417774768,jump_left
0.7314453125,51101773209,0.54280908978977616,jump_right
0.73388671875,51147900251,0.54329905669523582,jump_left
0.734130859375,51187239314,0.54371692088348778,jump_right
0.736328125,51228205791,0.54415207165607093,jump_left
0.736572265625,51304345359,0.54496083516871918,jump_right
0.742431640625,51355042773,0.54549934910708064,jump_left
0.74267578125,56774095294,0.60306116705841839,jump_right
0.7451171875,56804388810,0.60338294837467987,jump_left
0.745361328125,56893097262,0.60432522006239309,jump_right
0.74755859375,56913395132,0.60454082644251439,jump_left
0.747802734375,57293607416,0.60857948637239301,jump_left;jump_right
0.748046875,57338807469,0.6090596066908609,jump_right
0.74951171875,57342152600,0.60909513906868873,jump_left
0.749755859375,57566454852,0.6114777041657542,jump_right
0.75634765625,57690412775,0.61279439991094231,jump_left
0.756591796875,57737812471,0.61329788509797967,jump_right
0.759033203125,57757151995,0.61350331181333995,jump_left
0.75927734375,57803096369,0.61399133839766029,jump_right
0.763427734375,57875468042,0.61476007888318174,jump_left
0.763671875,57918002343,0.61521188326805554,jump_right
0.765625,57939084196,0.61543581720849261,jump_left
0.765869140625,58166286567,0.61784918771319497,jump_right
0.767578125,58191731532,0.61811946714625676,jump_left
0.767822265625,58444219515,0.62080142441757402,jump_right
0.770263671875,58455857509,0.62092504456876296,jump_left
0.7705078125,58504058722,0.6214370435643416,jump_right
0.772705078125,58520076505,0.62160718635322532,jump_left
0.77294921875,58561484516,0.62204702715227134,jump_right
0.77685546875,58616964287,0.62263633985332156,jump_left
0.777099609375,59207271241,0.62890665026088455,jump_right
0.77880859375,59255802395,0.62942215392885803,jump_left
0.779052734375,59753567141,0.63470947003823541,jump_right
0.781494140625,59773211643,0.63491813626604687,jump_left
0.78173828125,59846501900,0.63569663405965415,jump_right
0.785888671875,59876265042,0.63601278168044661,jump_left
0.7861328125,59993420475,0.63725722057086576,jump_right
0.7900390625,60051627560,0.63787550312436825,jump_left
0.790283203125,62567639815,0.66460088340522205,jump_right
0.792724609375,62590937524,0.6648483544306355,jump_left
0.79296875,62638301722,0.66535146255371092,jump_right
0.797119140625,62699238768,0.66599874307641327,jump_left
0.79736328125,62926404295,0.66841172221978218,jump_right
0.7978515625,62928456700,0.66843352310887016,jump_left
0.798095703125,62967281250,0.66884592207907434,jump_right
0.803955078125,63058380233,0.66981358627031018,jump_left
0.80419921875,63202523046,0.67134468830867322,jump_right
0.806640625,63227773338,0.6716128999020633,jump_left
0.806884765625,63298005019,0.67235890913900509,jump_right
0.808349609375,63305262196,0.67243599573296142,jump_left
0.80859375,63487789972,0.67437482739633048,jump_right
0.80908203125,63490440350,0.67440298002547494,jump_left
0.809326171875,63558917932,0.67513035701500534,jump_right
0.813720703125,63606634844,0.67563721170797975,jump_left
0.81396484375,63657970700,0.67618250725291074,jump_right
0.815185546875,63660876208,0.67621336990314418,jump_left
0.8154296875,63800704331,0.67769864079310371,jump_right
0.822265625,63907663848,0.67883477745571363,jump_left
0.822509765625,63991648792,0.67972687548178878,jump_right
0.824462890625,64014122424,0.67996559306366788,jump_left
0.82470703125,64686776118,0.68711060030031634,jump_right
0.826416015625,64735513419,0.68762829368614897,jump_left
0.82666015625,65373977665,0.69441013655522466,jump_right
0.83154296875,65404592626,0.69473533229836237,jump_left
0.831787109375,65477312880,0.69550777545256726,jump_right
0.837646484375,65604458571,0.69685833204715231,jump_left
0.837890625,66588483294,0.70731075924645337,jump_right
0.84033203125,66601152785,0.70744533608099258,jump_left
0.840576171875,66703637067,0.70853393626718697,jump_right
0.8427734375,66721666389,0.70872544586166464,jump_left
0.843017578125,66967610589,0.71133789429461969,jump_right
0.8447265625,66996623160,0.71164606926131924,jump_left
0.844970703125,67230364572,0.71412889823429804,jump_right
0.849609375,67281776774,0.71467500473548673,jump_left
0.849853515625,67334571168,0.71523579304386775,jump_right
0.8515625,67349885846,0.71539846736813439,jump_left
0.851806640625,67450502802,0.71646723259630773,jump_right
0.85400390625,67506276164,0.71705966385574593,jump_left
0.854248046875,71567135561,0.76019459351923591,jump_right
0.856689453125,71598543149,0.76052820864028159,jump_left
0.85693359375,71649883967,0.76107355689216449,jump_right
0.858642578125,71676948291,0.76136103734839311,jump_left
0.85888671875,71780076576,0.76245647821075779,jump_right
0.8671875,71876373464,0.76347935516477439,jump_left
0.867431640625,74827297252,0.79482441727939335,jump_right
0.867919921875,74830090488,0.79485408736314034,jump_left
0.8681640625,74892621057,0.79551829447595634,jump_right
0.8740234375,75022646742,0.79689944270804369,jump_left
0.874267578125,75247035394,0.79928292555614622,jump_right
0.876708984375,75282958369,0.79966450365290898,jump_left
0.876953125,75336718417,0.80023554925249285,jump_right
0.879150390625,75354215589,0.80042140628661906,jump_left
0.87939453125,75497892021,0.80194755437074128,jump_right
0.881103515625,75507023879,0.80204455404840014,jump_left
0.88134765625,75589434319,0.80291992750643304,jump_right
0.8818359375,75589699299,0.80292274215538906,jump_left
0.882080078125,75626939795,0.80331831511631946,jump_right
0.88525390625,75665110312,0.80372376687050484,jump_left
0.885498046875,76595735010,0.81360897267718513,jump_right
0.887939453125,76626945917,0.81394049862934525,jump_left
0.88818359375,76686132859,0.81456918933999956,jump_right
0.890380859375,76716412465,0.81489082290259296,jump_left
0.890625,76944552602,0.81731415446885802,jump_left;jump_right
0.890869140625,77001220410,0.81791608663968618,jump_right
0.897216796875,77081401725,0.8187677820678525,jump_left
0.8974609375,77151984221,0.81951751770329029,jump_right
0.899169921875,77179720681,0.81981213766774863,jump_left
0.8994140625,77281431121,0.82089251801253071,jump_right
0.901611328125,77314873807,0.82124775018565987,jump_left
0.90185546875,77694716528,0.82528248457356501,jump_right
0.903564453125,77729271756,0.82564953429963706,jump_left
0.90380859375,78108182581,0.82967436997781507,jump_right
0.910400390625,78216680707,0.8308268499275242,jump_left
0.91064453125,78440967801,0.83320925401451762,jump_right
0.9130859375,78463336136,0.83344685311918676,jump_left
0.913330078125,78499212598,0.83382793714935244,jump_right
0.914794921875,78507950086,0.83392074778214453,jump_left
0.9150390625,79254609735,0.8418518550413554,jump_right
0.91552734375,79260355525,0.84191288750352189,jump_left
0.915771484375,79337797731,0.84273548779134855,jump_right
0.919677734375,79391636554,0.84330737014831603,jump_left
0.919921875,79628787950,0.84582642037537281,jump_right
0.921630859375,79636930813,0.8459129148309612,jump_left
0.921875,79889284403,0.84859344456390906,jump_right
0.92431640625,79957138970,0.84931420381429179,jump_left
0.924560546875,80001999346,0.84979071604341927,jump_right
0.927001953125,80026031166,0.85004598488285543,jump_left
0.92724609375,80083555974,0.85065702020922473,jump_right
0.932861328125,80174013980,0.85161787586682081,jump_left
0.93310546875,80602294563,0.85616712296402175,jump_right
0.93359375,80604464011,0.85619016709772355,jump_left
0.933837890625,80669964886,0.85688592515280648,jump_right
0.93798828125,80742955080,0.85766123564167507,jump_left
0.938232421875,80849877288,0.85879697600366645,jump_right
0.93994140625,80866569340,0.85897428095775852,jump_left
0.940185546875,81090952057,0.86135770076358775,jump_right
0.942626953125,81124549143,0.86171457299181087,jump_left
0.94287109375,81165427819,0.86214879113176901,jump_right
0.944091796875,81196423111,0.86247802679585206,jump_left
0.9443359375,87906293992,0.93375107030896987,jump_right
0.94677734375,87941269690,0.93412258631720102,jump_left
0.947021484375,88056696784,0.93534866658598093,jump_right
0.94921875,88075745237,0.9355510015106917,jump_left
0.949462890625,88631509870,0.94145439929186592,jump_left;jump_right
0.94970703125,88672107432,0.94188563140560844,jump_right
0.953857421875,88728075530,0.94248013117391183,jump_left
0.9541015625,88788107734,0.94311780035768045,jump_right
0.9560546875,88833871011,0.94360390330820965,jump_left
0.956298828125,88939517101,0.94472608859360496,jump_right
0.9580078125,88963239860,0.94497807455048022,jump_left
0.958251953125,89043600508,0.94583167487502073,jump_right
0.96240234375,89107318410,0.94650849397964321,jump_left
0.962646484375,89942456248,0.95537942704569856,jump_right
0.963134765625,89945070912,0.9554072003165035,jump_left
0.96337890625,89981777273,0.95579709963217729,jump_right
0.96923828125,90087843291,0.95692374544254355,jump_left
0.969482421875,90274922813,0.95891092629123553,jump_right
0.969970703125,90277956308,0.95894314843454742,jump_left
0.97021484375,90319963137,0.95938934994934,jump_right
0.974365234375,90392996942,0.96016512367941775,jump_left
0.974609375,90455556771,0.96082964159542061,jump_right
0.976318359375,90487876543,0.96117294604299397,jump_left
0.9765625,90606754251,0.96243567914252581,jump_right
0.978515625,90641579202,0.96280559389826181,jump_left
0.978759765625,91502353521,0.97194884070302268,jump_right
0.98046875,91521549813,0.97215274599110812,jump_left
0.980712890625,92022272322,0.97747147980952043,jump_right
0.983154296875,92069270179,0.97797069661508806,jump_left
0.9833984375,92137016381,0.97869030479960128,jump_right
0.985595703125,92164614566,0.97898345599062608,jump_left
0.98583984375,92295245120,0.98037102921289909,jump_right
0.987548828125,92345441183,0.98090421774153636,jump_left
0.98779296875,92407765391,0.98156623286335976,jump_right
0.989990234375,92466981264,0.98219523088252392,jump_left
0.990234375,92516282893,0.98271891862723659,jump_right
0.99169921875,92542596903,0.98299842915925673,jump_left
0.991943359375,93660707711,0.99487513464053934,jump_right
0.994384765625,93699792544,0.99529029836760896,jump_left
0.99462890625,93779014444,0.99613180277596958,jump_right
0.996826171875,93803567520,0.9963926084583985,jump_left
0.9970703125,93932552040,0.99776269731249401,jump_right
0.998779296875,93976566205,0.99823022098811676,jump_left
0.9990234375,94113831917,0.99968827364482848,jump_right
1,94143178827,1,endpoint


==> cdf/cdf_restricted_L25.csv <==
tau,count_below_tau,fraction_below_tau,point_role
0,4139795953,0.0048859336793415234,endpoint;jump_left;special_left_neighbor;uniform_shape
9.9999999999999998e-13,4139802626,0.0048859415550522615,jump_left;jump_right;required_1e-12
0.0001,4139802630,0.004885941559773203,jump_right;special_right_neighbor;uniform_shape
0.000732421875,4139821271,0.0048859635605410555,jump_left;special_left_neighbor;uniform_shape
0.00096266979380743578,4139829071,0.0048859727663770752,jump_right;previous_best
0.0009765625,4139829071,0.0048859727663770752,special_right_neighbor
0.001,4139829071,0.0048859727663770752,uniform_shape
0.00146484375,4139873544,0.0048860252549854481,uniform_shape
0.002197265625,4142603114,0.0048892467900911712,uniform_shape
0.0029296875,4142696524,0.0048893570358786859,uniform_shape
0.00341796875,4142829814,0.0048895143494534403,uniform_shape
0.003662109375,4142831966,0.0048895168893199935,jump_left;special_left_neighbor
0.0038506791752297431,4142832344,0.0048895173354489693,four_times_previous_best;jump_left;jump_right
0.00390625,4142872640,0.0048895648942141306,jump_right;special_right_neighbor;uniform_shape
0.00439453125,4146045756,0.0048933099180048859,uniform_shape
0.0048828125,4146607744,0.0048939731961296432,uniform_shape
0.005615234375,4147848233,0.0048954372651448226,uniform_shape
0.00634765625,4148911572,0.0048966922554611672,uniform_shape
0.0068359375,4148942874,0.0048967291991892561,uniform_shape
0.007568359375,4150867161,0.0048990003108017035,uniform_shape
0.00830078125,4151115709,0.0048992936559467109,uniform_shape
0.0087890625,4151127296,0.0048993073313341419,uniform_shape
0.009521484375,4237106861,0.00500078345651954,uniform_shape
0.010009765625,4237205815,0.0050009002455320408,uniform_shape
0.010498046875,4238355633,0.005002257301424431,uniform_shape
0.01123046875,4238401801,0.0050023117905317856,uniform_shape
0.011962890625,4246191604,0.0050115055916913698,uniform_shape
0.012451171875,4246446931,0.0050118069376520668,uniform_shape
0.01318359375,4246698386,0.0050121037137413442,uniform_shape
0.013916015625,4247526888,0.0050130815411200749,uniform_shape
0.014404296875,4247950801,0.0050135818582437517,uniform_shape
0.01513671875,4248534168,0.0050142703686208512,uniform_shape
0.015869140625,4253830375,0.0050205211395399621,uniform_shape
0.016357421875,4256604071,0.0050237947537123788,uniform_shape
0.01708984375,4257977086,0.0050254152346024764,uniform_shape
0.017822265625,4258367045,0.0050258754780138169,uniform_shape
0.0185546875,4310861586,0.0050878313929346016,uniform_shape
0.01904296875,4311525958,0.0050886155082792376,uniform_shape
0.019775390625,4312187136,0.005089395853952048,uniform_shape
0.020263671875,4584192449,0.0054104261498494682,uniform_shape
0.020751953125,4584428407,0.0054107046358309509,uniform_shape
0.021484375,4598163626,0.0054269154273451073,uniform_shape
0.022216796875,4601373259,0.0054307035497914956,uniform_shape
0.022705078125,4603522083,0.0054332396679170683,uniform_shape
0.0234375,4605601454,0.0054356938151542975,uniform_shape
0.024169921875,4607598708,0.0054380510450022391,uniform_shape
0.024658203125,4607701606,0.0054381724888631069,uniform_shape
0.025390625,4608446315,0.0054390514207780412,uniform_shape
0.026123046875,4621343583,0.0054542732328692941,uniform_shape
0.026611328125,4631165249,0.0054658651106433342,uniform_shape
0.02734375,4636295029,0.0054719194585276668,uniform_shape
0.028076171875,4651836888,0.0054902625105016766,uniform_shape
0.028564453125,4651996394,0.0054904507651273408,uniform_shape
0.029296875,4655059867,0.005494066384369542,uniform_shape
0.029999999999999999,4668424259,0.0055098395127357851,uniform_shape
0.0302734375,4669825839,0.0055114937070497175,uniform_shape
0.031005859375,4677459441,0.0055205031542615926,uniform_shape
0.03125,4677462615,0.0055205069003287114,jump_left
0.031494140625,5308167856,0.0062648875446225374,jump_right
0.03173828125,5310058224,0.0062671186238308866,uniform_shape
0.0322265625,5366227441,0.0063334115214032094,uniform_shape
0.032958984375,5368087077,0.006335606329617641,uniform_shape
0.03369140625,5370800543,0.0063388088582126889,uniform_shape
0.0341796875,5436449175,0.0064162896968175615,uniform_shape
0.034912109375,5438510129,0.006418722107659665,uniform_shape
0.03564453125,5439028995,0.0064193344916740579,uniform_shape
0.036376953125,5440635296,0.006421230304956684,uniform_shape
0.036865234375,5441819184,0.0064226275714687154,uniform_shape
0.03759765625,5448392427,0.0064303855454656998,uniform_shape
0.038330078125,5475750501,0.0064626745125249702,uniform_shape
0.038818359375,5490971617,0.0064806390122601979,uniform_shape
0.03955078125,5515139479,0.0065091627782245341,uniform_shape
0.040283203125,5520418472,0.0065153932325716897,uniform_shape
0.040771484375,5526613209,0.0065227044803932233,uniform_shape
0.04150390625,5530753369,0.0065275908437337164,uniform_shape
0.090087890625,7444773139,0.0087865847080065528,jump_left
0.09033203125,21647957678,0.025549685711260976,jump_right
0.094970703125,21856302668,0.02579558184119593,jump_left
0.09521484375,22671511148,0.026757719737202711,jump_right
0.115234375,24140720780,0.028491732936041587,jump_left
0.115478515625,24813842032,0.029286174457499668,jump_right
0.12646484375,25249283110,0.029800097426777229,jump_left
0.126708984375,25875046942,0.030538646045306837,jump_right
0.13330078125,26346547159,0.031095127286462621,jump_left
0.133544921875,26779367937,0.031605957684955208,jump_right
0.1376953125,26880226693,0.031724994757891083,jump_left
0.137939453125,31382091395,0.037038254787386211,jump_right
0.142578125,31574791792,0.037265686615044889,jump_left
0.142822265625,32774411388,0.038681520113371531,jump_right
0.15576171875,33636717393,0.039699244175030846,jump_left
0.156005859375,34097083140,0.040242584120675384,jump_right
0.185302734375,36393740328,0.042953180206122349,jump_left
0.185546875,39556690381,0.046686205786484275,jump_right
0.190185546875,39802166624,0.046975925535179319,jump_left
0.1904296875,41254396016,0.048689898053887772,jump_right
0.192138671875,41319844289,0.048767142421710707,jump_left
0.1923828125,41782766436,0.04931349952109898,jump_right
0.21044921875,43158280722,0.050936930156976701,jump_left
0.210693359375,43887207964,0.051797235882648132,jump_right
0.214599609375,44053947105,0.051994027317280561,jump_left
0.21484375,53832600487,0.063535140077463179,jump_right
0.2216796875,54370969395,0.06417054211403006,jump_left
0.221923828125,55015340149,0.064931051280350149,jump_right
0.228515625,55701817268,0.065741255868667803,jump_left
0.228759765625,56169931804,0.066293741209297749,jump_right
0.23291015625,56368579913,0.066528192737131453,jump_left
0.233154296875,58351309476,0.068868280330547149,jump_right
0.246826171875,59284309616,0.069969440111997933,jump_left
0.2470703125,59849755709,0.070636799600486425,jump_right
0.2490234375,59961990716,0.070769263327425683,jump_left
0.249267578125,61478671802,0.072559304016155166,jump_right
0.2509765625,61679156360,0.072795922986085379,jump_left
0.251220703125,63609039273,0.075073639093078348,jump_right
0.269287109375,65277141288,0.077042392120569889,jump_left
0.26953125,66252079661,0.078193048888682129,jump_right
0.274169921875,66479444896,0.078461393384838485,jump_left
0.2744140625,66992834657,0.079067314148174958,jump_right
0.280517578125,67441073667,0.079596341689681355,jump_left
0.28076171875,68263391247,0.080566869997078974,jump_right
0.283203125,68612826123,0.080979285403241119,jump_left
0.283447265625,69067185743,0.081515536705260502,jump_right
0.285400390625,69135262606,0.081595883428019766,jump_left
0.28564453125,70016840378,0.082636352711065536,jump_right
0.296630859375,71353383931,0.084213788708793189,jump_left
0.296875,73980438646,0.087314331647434851,jump_right
0.298583984375,74050478883,0.087396995613667136,jump_left
0.298828125,74919412331,0.088422541618081413,jump_right
0.3056640625,75824223490,0.089490431766628104,jump_left
0.305908203125,76418390865,0.09019168912849751,jump_right
0.309814453125,76673040429,0.090492235555254513,jump_left
0.31005859375,80729193605,0.095279451069300525,jump_right
0.31689453125,81301302162,0.095954673833567469,jump_left
0.317138671875,82981542887,0.097937753396155444,jump_right
0.326171875,84004694955,0.0991453136732523,jump_left
0.326416015625,96137078314,0.11346438184410347,jump_right
0.328125,96346341814,0.11371136203204388,jump_left
0.328369140625,97544726575,0.11512573813440621,jump_right
0.33935546875,98770585127,0.11657253977712613,jump_left
0.339599609375,113115760508,0.13350322339676121,jump_right
0.342041015625,113540271796,0.13400424664110658,jump_left
0.34228515625,114022288725,0.13457314007792132,jump_right
0.349853515625,114976360653,0.13569916952924038,jump_left;special_left_neighbor
0.34999999999999998,114979643834,0.13570304445563902,jump_left;jump_right;required_0.35
0.35009765625,115112075242,0.13585934468973171,jump_right;special_right_neighbor
0.353271484375,115548610185,0.13637455867719103,jump_left
0.353515625,115982605818,0.13688677568112939,jump_right
0.360107421875,117094798894,0.13819942530677604,jump_left
0.3603515625,117625287004,0.13882552614666427,jump_right
0.362548828125,117801676433,0.13903370719269054,jump_left
0.36279296875,118352896041,0.13968427608014716,jump_right
0.364501953125,118419385786,0.13976274963007923,jump_left
0.36474609375,119064426731,0.14052404977953367,jump_right
0.371337890625,119742268332,0.14132406242392129,jump_left
0.37158203125,120185140378,0.14184675568459329,jump_right
0.375732421875,120587847404,0.1423220447673354,jump_left
0.3759765625,122040266432,0.14403624110116173,jump_right
0.380615234375,122725117610,0.14484452669637374,jump_left
0.380859375,123155807572,0.14535284223041961,jump_right
0.386962890625,123753495635,0.14605825483285376,jump_left
0.38720703125,134985451187,0.15931460624230301,jump_right
0.389404296875,135083222187,0.15942999903634078,jump_left
0.3896484375,135513686131,0.15993804781594489,jump_right
0.391845703125,135691182834,0.16014753570592927,jump_left
0.39208984375,136462878319,0.16105831802543585,jump_right
0.39892578125,137030567088,0.16172832439950147,jump_left
0.399169921875,137584292754,0.16238185102529196,jump_right
0.405029296875,138307131220,0.16323497056206371,jump_left
0.4052734375,141014031015,0.16642974948961178,jump_right
0.412109375,141930829080,0.16751178700880218,jump_left
0.412353515625,142659006475,0.16837120773850928,jump_right
0.41455078125,142748438453,0.16847675852368835,jump_left
0.414794921875,143170765081,0.1689752033549928,jump_right
0.416259765625,143323902402,0.16915594144033147,jump_left
0.41650390625,148540848932,0.17531316634794539,jump_right
0.4189453125,148827382821,0.17565134378336303,jump_left
0.419189453125,149532991254,0.1764841278254663,jump_right
0.42138671875,149680938695,0.17665874063077389,jump_left
0.421630859375,151568527205,0.17888653938666754,jump_right
0.42333984375,151696163497,0.17903718025517151,jump_left
0.423583984375,153168848985,0.18077529578226226,jump_right
0.42822265625,153662709093,0.1813581669580292,jump_left
0.428466796875,154129715561,0.18190934451759419,jump_right
0.439453125,155507777640,0.18353578214892965,jump_left
0.439697265625,157072625001,0.18538267037988171,jump_right
0.44140625,157316216959,0.18567016622874027,jump_left
0.441650390625,158398424214,0.18694742552732971,jump_right
0.4482421875,159642592909,0.18841583744876214,jump_left
0.448486328125,160392326164,0.18930069916724182,jump_right
0.45068359375,160465888328,0.18938751983635052,jump_left
0.450927734375,161574326280,0.19069573753176916,jump_left;jump_right
0.451171875,161938628457,0.19112569985268305,jump_right
0.457763671875,162549222555,0.19184634461433209,jump_left
0.4580078125,163214176880,0.19263114723954042,jump_right
0.45947265625,163357627944,0.19280045326159861,jump_left
0.459716796875,164074919379,0.19364702599609052,jump_right
0.4638671875,164415564718,0.19404906767964852,jump_left
0.464111328125,171655270332,0.2025936244378933,jump_right
0.468994140625,172229691807,0.20327157698983145,jump_left
0.46923828125,173133319679,0.20433807058118755,jump_right
0.470947265625,173279315306,0.20451037978654318,jump_left
0.47119140625,175538760688,0.20717705718172894,jump_right
0.473388671875,175863521272,0.20756035111531962,jump_left
0.4736328125,176658163038,0.20849821544766606,jump_right
0.482177734375,177668635437,0.20969081073071169,jump_left
0.482421875,181549105720,0.2142706790775209,jump_right
0.484619140625,181795509582,0.21456149363498556,jump_left
0.48486328125,182281230238,0.21513475834147006,jump_right
0.487060546875,182424209578,0.21530350761817046,jump_left
0.4873046875,183301138814,0.21633849053453055,jump_right
0.494140625,184477564717,0.21772695001561973,jump_left
0.494384765625,185647154762,0.21910734157519571,jump_right
0.498291015625,185945714582,0.21945971243994306,jump_left
0.49853515625,188879460211,0.22292222284820715,jump_right
0.500244140625,189023731222,0.22309249660073033,jump_left
0.50048828125,192622778956,0.22734022009646571,jump_right
0.507080078125,193659570788,0.22856387850570786,jump_left
0.50732421875,194678822584,0.22976683554377075,jump_right
0.51220703125,195189794121,0.23036990223356837,jump_left
0.512451171875,195930872470,0.23124454912571432,jump_right
0.5166015625,196807608971,0.23227930456940707,jump_left
0.516845703125,197727546194,0.23336504703395497,jump_right
0.518310546875,198197953660,0.23392023857171121,jump_left
0.5185546875,199599503224,0.23557439696399901,jump_right
0.528076171875,200778311154,0.23696566779764675,jump_left
0.5283203125,201207478537,0.23747218633007708,jump_right
0.529541015625,201413073244,0.23771483647869074,jump_left
0.52978515625,203534621656,0.24021876299010067,jump_right
0.53466796875,204051878049,0.24082924728935268,jump_left
0.534912109375,205564665722,0.24261469283428275,jump_right
0.53662109375,205896618979,0.24300647581507628,jump_left
0.536865234375,206671708119,0.24392126344630569,jump_right
0.541015625,207163099773,0.24450122126531026,jump_left
0.541259765625,228655409366,0.26986720559871097,jump_right
0.5458984375,229554821632,0.27092872378268756,jump_left
0.546142578125,232242250900,0.27410052290526365,jump_right
0.5546875,233498192763,0.2755828299361886,jump_left
0.554931640625,235164485188,0.27754944722152591,jump_right
0.55908203125,235642291677,0.27811337134805714,jump_left
0.559326171875,239239012112,0.28235834808315624,jump_right
0.56591796875,240622416350,0.28399109071958734,jump_left
0.566162109375,241505297767,0.28503309861059439,jump_right
0.568603515625,241666006130,0.28522277230761911,jump_left
0.56884765625,242287632094,0.2859564372679077,jump_right
0.571044921875,242493853343,0.28619982688356133,jump_left
0.5712890625,243005333413,0.28680349376200104,jump_right
0.572998046875,243186823028,0.28701769422802564,jump_left
0.5732421875,243713715174,0.28763955098395011,jump_right
0.575439453125,243916926535,0.28787938822327475,jump_left
0.57568359375,251887007725,0.29728596008223018,jump_right
0.582275390625,253173124907,0.2988038810924577,jump_left
0.58251953125,253737479946,0.29946995288040607,jump_right
0.5869140625,254155794676,0.29996366272772129,jump_left
0.587158203125,254862594271,0.30079785262136877,jump_right
0.58837890625,255113555219,0.30109404561299291,jump_left
0.588623046875,262206637786,0.30946555266259546,jump_right
0.593505859375,263292261859,0.31074684461070001,jump_left
0.59375,265059884748,0.31283305569544717,jump_right
0.602294921875,266528059158,0.3145658470886481,jump_left
0.6025390625,267579280505,0.3158065357221127,jump_right
0.606689453125,268316844443,0.31667703478203146,jump_left
0.60693359375,270727780495,0.31952250682677541,jump_right
0.609375,271044888528,0.31989676894887387,jump_left
0.609619140625,271548339497,0.32049095959818635,jump_right
0.61181640625,271911382693,0.32091943602517226,jump_left
0.612060546875,272855007886,0.32203313587016408,jump_right
0.613525390625,273017626178,0.32222506373298154,jump_left
0.61376953125,276655026848,0.32651805272098555,jump_right
0.617919921875,277584673744,0.32761525488520576,jump_left;special_left_neighbor
0.61803394556045532,361369720996,0.42650133256666961,jump_right;phi_float32_left;special_left_neighbor
0.6180339887498949,361369720996,0.42650133256666961,jump_left;required_1_over_phi;special_left_neighbor;special_right_neighbor
0.61803406476974487,361378616602,0.42651183147566102,jump_left;jump_right;phi_float32_right;special_right_neighbor
0.6181640625,361412448783,0.42655176141290196,jump_right;special_right_neighbor
0.624755859375,362464718621,0.42779368751254793,jump_left
0.625,365390354697,0.43124662673938741,jump_right
0.62744140625,365862349291,0.43180369146177316,jump_left
0.627685546875,366444002163,0.43249017876434931,jump_right
0.6298828125,366701537126,0.43279413064111216,jump_left
0.630126953125,367878700580,0.43418346060599139,jump_left;jump_right
0.63037109375,368302223418,0.43468331724666831,jump_right
0.635986328125,368888665500,0.43537545694436297,jump_left
0.63623046875,376582655710,0.44445617645864743,jump_right
0.638671875,377070097975,0.44503147306899654,jump_left
0.638916015625,377979115064,0.44610432720496518,jump_right
0.64990234375,379732530194,0.44817376978976831,jump_left
0.650146484375,380591439134,0.44918748451510215,jump_right
0.65234375,380788699197,0.44942029782192766,jump_left
0.652587890625,401185529081,0.47349335823685368,jump_right
0.654296875,401386454698,0.47373049776022352,jump_left
0.654541015625,403515701386,0.47624351004938875,jump_right
0.6611328125,404875413026,0.47784828984324657,jump_left
0.661376953125,405698560012,0.4788197970449557,jump_right
0.666259765625,406815808396,0.48013841312399691,jump_left
0.66650390625,407421305544,0.4808530422848894,jump_right
0.668212890625,407681176189,0.48115975081620177,jump_left
0.66845703125,408577347835,0.48221744430577806,jump_right
0.670654296875,408989346652,0.48270369988906847,jump_left
0.6708984375,411835026814,0.48606227231679261,jump_right
0.67236328125,411962990709,0.48621329983395012,jump_left
0.672607421875,413924214634,0.48852800571237481,jump_right
0.677490234375,414707089412,0.48945198222908337,jump_left
0.677734375,415169768416,0.48999805236249888,jump_right
0.679443359375,415410731357,0.49028244535246063,jump_left
0.6796875,415949638055,0.49091848210781636,jump_right
0.68359375,416609642276,0.49169744244511382,jump_left
0.683837890625,424932389819,0.50152024361373959,jump_right
0.690673828125,425901446143,0.50266395817947307,jump_left
0.69091796875,428742669065,0.50601727001482011,jump_right
0.699951171875,430126773617,0.50765083918661613,jump_left
0.7001953125,434298290231,0.51257421071257392,jump_left;jump_right
0.700439453125,434765826893,0.51312601402585978,jump_right
0.70458984375,435362719325,0.51383048759643257,jump_left
0.704833984375,435879522270,0.5144404367203087,jump_right
0.706787109375,436205072009,0.51482466204255639,jump_left
0.70703125,436903829088,0.51564935987421889,jump_right
0.708740234375,437215548861,0.51601726258119018,jump_left
0.708984375,438357122186,0.51736458781639005,jump_right
0.713134765625,439294292604,0.51847066950751075,jump_left
0.71337890625,446953752222,0.52751063479517735,jump_right
0.72265625,448593285291,0.52944566974162588,jump_left
0.722900390625,449562415014,0.5305894709354565,jump_right
0.72509765625,449821250973,0.53089495829373712,jump_left
0.725341796875,450530148254,0.531731623950633,jump_right
0.72705078125,451049210894,0.53234424004651226,jump_left
0.727294921875,452857405520,0.53447833533098532,jump_right
0.731201171875,453326269220,0.53503170486147889,jump_left
0.7314453125,457045417946,0.5394211757980053,jump_right
0.73388671875,457646071536,0.54013008842034649,jump_left
0.734130859375,458105186781,0.54067195247927891,jump_right
0.736328125,458575506642,0.54122704062251403,jump_left
0.736572265625,459353506637,0.54214526374782135,jump_right
0.742431640625,460151442075,0.54308701538841586,jump_left
0.74267578125,503333825251,0.59405239211452066,jump_right
0.7451171875,503769494130,0.59456658394259965,jump_left
0.745361328125,504810897801,0.59579568540742944,jump_right
0.74755859375,505131019541,0.59617350441317585,jump_left
0.747802734375,508892024095,0.60061237507906673,jump_left;jump_right
0.748046875,509377790720,0.60118569403979172,jump_right
0.74951171875,509445232653,0.60126529139569662,jump_left
0.749755859375,511974235962,0.60425011059521661,jump_right
0.752197265625,512135730824,0.60444071254619303,jump_left
0.75244140625,512620999051,0.60501344327996154,jump_right
0.7548828125,513034165211,0.60550107660276953,jump_left
0.755126953125,513467949311,0.60601304394797573,jump_right
0.75634765625,513715989612,0.60630578988865713,jump_left
0.756591796875,514254107332,0.60694089546425756,jump_right
0.759033203125,514538790365,0.60727688845392747,jump_left
0.75927734375,514994629967,0.60781488648307558,jump_right
0.763427734375,515955227524,0.60894861771266395,jump_left
0.763671875,516475958382,0.60956320269846032,jump_right
0.765625,516799530048,0.60994509342895498,jump_left
0.765869140625,518862220053,0.61237955316559189,jump_right
0.767578125,519260340337,0.61284942881311377,jump_left
0.767822265625,521545941044,0.61554697564842709,jump_right
0.770263671875,521763600954,0.61580386557657463,jump_left
0.7705078125,522383844835,0.61653589935359865,jump_right
0.772705078125,522646222019,0.61684556619093811,jump_left
0.77294921875,523116928277,0.61740111037358614,jump_right
0.77685546875,523868538533,0.61828818739506786,jump_left
0.777099609375,528621329615,0.62389759961781022,jump_right
0.77880859375,529223819961,0.62460868004458014,jump_left
0.779052734375,533473766969,0.62962461789696533,jump_right
0.781494140625,533793289424,0.63000172960534773,jump_left
0.78173828125,534673615288,0.63104072134227052,jump_right
0.785888671875,535163782942,0.63161923455316116,jump_left
0.7861328125,536512023198,0.63321047541368247,jump_right
0.7900390625,537335295659,0.63418213070542684,jump_left
0.790283203125,558003864490,0.65857590704167113,jump_right
0.792724609375,558355867821,0.65899135382931462,jump_left
0.79296875,558934370199,0.65967412280738491,jump_right
0.797119140625,559695547153,0.6605724907843844,jump_left
0.79736328125,561729752101,0.66297333144874471,jump_right
0.7978515625,561775408324,0.66302721653877317,jump_left
0.798095703125,562230788633,0.6635646724940697,jump_right
0.802001953125,562970487116,0.66443769081953286,jump_left
0.80224609375,563435169085,0.6649861249231207,jump_right
0.803955078125,563581996605,0.66515941595803318,jump_left
0.80419921875,565239277349,0.66711539733855652,jump_right
0.806640625,565642844227,0.66759170124905676,jump_left
0.806884765625,566546362518,0.66865806550903895,jump_right
0.808349609375,566677078381,0.66881234099621434,jump_left
0.80859375,568690210457,0.67118831071133112,jump_right
0.80908203125,568733670037,0.6712396032455582,jump_left
0.809326171875,569422711515,0.67205283438111296,jump_right
0.813720703125,570121389834,0.67287743925743637,jump_left
0.81396484375,570768954540,0.6736417180389318,jump_right
0.815185546875,570822415774,0.67370481487913969,jump_left
0.8154296875,572196848637,0.67532696918132429,jump_right
0.822265625,573609839917,0.67699463149172512,jump_left
0.822509765625,574532319765,0.67808337485227432,jump_right
0.824462890625,574864641730,0.67847559299529692,jump_left
0.82470703125,579996996081,0.68453297921977829,jump_right
0.826416015625,580676250605,0.68533465944588989,jump_left
0.82666015625,586802979625,0.69256564184281799,jump_right
0.83154296875,587359776784,0.69322279355333849,jump_left
0.831787109375,588149413601,0.69415475086776413,jump_right
0.837646484375,589818923548,0.69612516558642479,jump_left
0.837890625,598888717987,0.70682965793757591,jump_right
0.84033203125,599123643156,0.70710692493536365,jump_left
0.840576171875,600405584470,0.70861991743840547,jump_right
0.8427734375,600726988156,0.7089992494421854,jump_left
0.843017578125,602974338635,0.71165165200484637,jump_right
0.8447265625,603372589184,0.71212168139573095,jump_left
0.844970703125,605870356462,0.7150696347261104,jump_right
0.849609375,606656401251,0.71599735260197883,jump_left
0.849853515625,607239638303,0.71668570960985056,jump_right
0.8515625,607478537243,0.71696766659279298,jump_left
0.851806640625,608565330727,0.71825033872114186,jump_right
0.85400390625,609221628338,0.71902492438615084,jump_left
0.854248046875,638729657073,0.75385134410445476,jump_right
0.856689453125,639247054939,0.75446199537514769,jump_left
0.85693359375,639724442289,0.75502542481899904,jump_right
0.858642578125,640152879156,0.7555310811705952,jump_left
0.85888671875,641305848983,0.75689185696074535,jump_right
0.8671875,642776661893,0.75862776240501528,jump_left
0.867431640625,666735607881,0.78690495829904528,jump_right
0.867919921875,666783588698,0.78696158695717344,jump_left
0.8681640625,667374215536,0.78765866565198595,jump_right
0.8740234375,669147254098,0.78975126850565291,jump_left
0.874267578125,671715951886,0.79278293653396348,jump_right
0.876708984375,672235409702,0.79339601903054213,jump_left
0.876953125,672879486535,0.79415618130089694,jump_right
0.879150390625,673151261033,0.79447693918076356,jump_left
0.87939453125,674674718184,0.79627497722119167,jump_right
0.881103515625,674837560649,0.79646716966091657,jump_left
0.88134765625,675867839845,0.79768314162668785,jump_right
0.88525390625,676831918179,0.79882098099246646,jump_left
0.885498046875,685531776459,0.8090888615977766,jump_right
0.887939453125,685997519807,0.80963854837841931,jump_left
0.88818359375,686711530605,0.81048124918903142,jump_right
0.890380859375,687137869658,0.81098442962630923,jump_left
0.890625,689362088110,0.81360953095212796,jump_left;jump_right
0.890869140625,690088735442,0.81446714584733793,jump_right
0.89501953125,690499327465,0.81495174108256707,jump_left
0.895263671875,690956588912,0.81549141722349927,jump_right
0.897216796875,691273499506,0.81586544632110314,jump_left
0.8974609375,692046853571,0.81677818615541808,jump_right
0.899169921875,692428615474,0.81722875506280723,jump_left
0.8994140625,693531620755,0.81853056092766496,jump_right
0.901611328125,694009632412,0.81909472720073007,jump_left
0.90185546875,697231003342,0.8228967031674761,jump_right
0.903564453125,697671825298,0.82341697683938331,jump_left
0.90380859375,701349906957,0.82775797897018966,jump_right
0.910400390625,702793769275,0.82946207637207625,jump_left
0.91064453125,705139790777,0.83223093396776882,jump_right
0.914794921875,706040916297,0.83329447419474345,jump_left
0.9150390625,712823497670,0.84129951674743253,jump_right
0.91552734375,712917900418,0.841410934211267,jump_left
0.915771484375,713693253405,0.84232603324406263,jump_right
0.919677734375,714476732986,0.8432507235706741,jump_left
0.919921875,716640798842,0.84580483067406431,jump_right
0.921630859375,716773494159,0.84596144238289772,jump_left
0.921875,719419357901,0.8490841844008028,jump_right
0.92431640625,720349504693,0.85018197655997207,jump_left
0.924560546875,720831847396,0.8507512544867899,jump_right
0.927001953125,721207082970,0.85119412078974499,jump_left
0.92724609375,721936883303,0.85205545696831086,jump_right
0.932861328125,723262614612,0.85362013197305509,jump_left
0.93310546875,727200757866,0.85826806800112099,jump_right
0.93359375,727248746094,0.85832470540597361,jump_left
0.933837890625,727906290942,0.85910076310422623,jump_right
0.935546875,728107602062,0.85933835761187849,jump_left
0.935791015625,728599312703,0.85991869191062853,jump_right
0.93798828125,728969019696,0.86035503318664674,jump_left
0.938232421875,729949141188,0.86151180725521859,jump_right
0.93994140625,730206599642,0.86181566883335226,jump_left
0.940185546875,732456736373,0.86447135982922108,jump_right
0.942626953125,732895633262,0.86498936146893213,jump_left
0.94287109375,733355464216,0.86553207023295331,jump_right
0.944091796875,733771891335,0.86602355225496908,jump_left
0.9443359375,784878570090,0.9263414630417045,jump_right
0.94677734375,785374649547,0.92692695357169774,jump_left
0.947021484375,786745002978,0.92854429318387643,jump_right
0.94921875,787039785926,0.92889220645063664,jump_left
0.949462890625,791994847526,0.93474034549650131,jump_left;jump_right
0.94970703125,792451311490,0.93527908041977625,jump_right
0.953857421875,793238052037,0.93620761945385722,jump_left
0.9541015625,793971714920,0.9370735143506177,jump_right
0.9560546875,794589088264,0.93780216021829421,jump_left
0.956298828125,795558121090,0.93894584705085649,jump_right
0.9580078125,795879027465,0.93932459211059594,jump_left
0.958251953125,796878650583,0.94050438268828018,jump_right
0.960693359375,797237921400,0.9409284068200765,jump_left
0.9609375,797670153106,0.94143854197494914,jump_right
0.96240234375,797778793531,0.9415667632490099,jump_left
0.962646484375,805405149463,0.95056765839501389,jump_right
0.96923828125,807390477432,0.95291081271914102,jump_left
0.969482421875,809470787364,0.95536606811714242,jump_right
0.974365234375,810911680421,0.95706666109212313,jump_left
0.974609375,811528877055,0.95779509840040444,jump_right
0.976318359375,811996517460,0.95834702415484996,jump_left
0.9765625,813275941698,0.95985704591572452,jump_right
0.978515625,813743908855,0.96040935731444332,jump_left
0.978759765625,821311236265,0.96934058490993136,jump_right
0.98046875,821581804433,0.96965991903644333,jump_left
0.980712890625,826430526588,0.97538255250626826,jump_right
0.983154296875,827052894161,0.97611709273974212,jump_left
0.9833984375,827746716377,0.97693596627146129,jump_right
0.985595703125,828135341496,0.97739463538924332,jump_left
0.98583984375,829313398872,0.97878502039250037,jump_right
0.987548828125,829920233470,0.97950122805921136,jump_left
0.98779296875,830600209611,0.98030375996324226,jump_right
0.989990234375,831278833808,0.98110469625512298,jump_left
0.990234375,831827231428,0.98175193453247978,jump_right
0.99169921875,832168040124,0.98215416901575003,jump_left
0.991943359375,842020101092,0.99378192000661558,jump_right
0.994384765625,842518979230,0.99437071363896234,jump_left
0.99462890625,843397225185,0.99540725059368118,jump_right
0.996826171875,843740913658,0.99581288389167388,jump_left
0.9970703125,845016712164,0.99731862643533764,jump_right
0.998779296875,845567988294,0.99796926203205882,jump_left
0.9990234375,846916409496,0.9995607164514525,jump_right
1,847288609443,1,endpoint


==> cdf/cdf_restricted_L27.csv <==
tau,count_below_tau,fraction_below_tau,point_role
0,28556988598,0.0037448853882232789,endpoint;jump_left;special_left_neighbor;uniform_shape
9.9999999999999998e-13,28556996128,0.0037448863756868859,jump_right;required_1e-12
0.0001,28556996128,0.0037448863756868859,special_right_neighbor;uniform_shape
0.000732421875,28557889970,0.0037450035916823223,jump_left;special_left_neighbor;uniform_shape
0.00096266979380743578,28558291646,0.0037450562663744751,jump_right;previous_best
0.0009765625,28558291646,0.0037450562663744751,special_right_neighbor
0.001,28558291676,0.0037450562703085929,uniform_shape
0.00146484375,28559204255,0.0037451759434229681,uniform_shape
0.002197265625,28586273184,0.003748725688744996,uniform_shape
0.0029296875,28590050187,0.003749220994589218,uniform_shape
0.00341796875,28594892479,0.0037498559995195902,uniform_shape
0.003662109375,28594975799,0.0037498669258765301,jump_left;special_left_neighbor
0.0038506791752297431,28595010753,0.0037498715096484993,four_times_previous_best;jump_left;jump_right
0.00390625,28595675367,0.0037499586653108991,jump_right;special_right_neighbor;uniform_shape
0.00439453125,28625490215,0.0037538685029411567,uniform_shape
0.0048828125,28632593714,0.0037548000363736497,uniform_shape
0.005615234375,28656054185,0.0037578765783818253,uniform_shape
0.00634765625,28671211135,0.0037598642193542005,uniform_shape
0.0068359375,28672308611,0.0037600081393555063,uniform_shape
0.007568359375,28700085482,0.0037636507222553626,uniform_shape
0.00830078125,28705377172,0.0037643446600104592,uniform_shape
0.0087890625,28705872172,0.0037644095729567526,uniform_shape
0.009521484375,29474633016,0.0038652227676622833,uniform_shape
0.010009765625,29477448158,0.0038655919376854248,uniform_shape
0.010498046875,29487961866,0.0038669706766000737,uniform_shape
0.01123046875,29489605803,0.0038671862580024799,uniform_shape
0.011962890625,29572141087,0.0038780097094320226,uniform_shape
0.012451171875,29576850011,0.0038786272248476045,uniform_shape
0.01318359375,29582280913,0.0038793394184836695,uniform_shape
0.013916015625,29595047834,0.0038810136375891408,uniform_shape
0.014404296875,29599858540,0.0038816445004178531,uniform_shape
0.01513671875,29612175725,0.0038832597423742047,uniform_shape
0.015869140625,29677186859,0.0038917851246970969,uniform_shape
0.016357421875,29716826109,0.0038969833075382502,uniform_shape
0.01708984375,29741942386,0.003900276987417033,uniform_shape
0.017822265625,29748204006,0.0039010981191398035,uniform_shape
0.0185546875,30248455228,0.003966699696325706,uniform_shape
0.01904296875,30261146294,0.0039683639680139224,uniform_shape
0.019775390625,30274850813,0.0039701611411570087,uniform_shape
0.020263671875,32834919177,0.0043058815052386644,uniform_shape
0.020751953125,32838643986,0.004306369966504465,uniform_shape
0.021484375,32981287253,0.0043250758144437029,uniform_shape
0.022216796875,33027531087,0.004331140104368662,uniform_shape
0.022705078125,33062417310,0.0043357149882474241,uniform_shape
0.0234375,33094211247,0.0043398843581968077,uniform_shape
0.024169921875,33120839577,0.0043433763245709087,uniform_shape
0.024658203125,33123144435,0.0043436785773457946,uniform_shape
0.025390625,33137316142,0.0043455370162455527,uniform_shape
0.026123046875,33309862727,0.0043681643035289042,uniform_shape
0.026611328125,33448390388,0.0043863304421524977,uniform_shape
0.02734375,33520155335,0.0043957415010421504,uniform_shape
0.028076171875,33663342226,0.0044145186383460662,uniform_shape
0.028564453125,33666278574,0.0044149037029925786,uniform_shape
0.029296875,33710674763,0.004420725697805104,uniform_shape
0.029999999999999999,33957253345,0.0044530613387152689,uniform_shape
0.0302734375,33972620916,0.0044550765999495862,uniform_shape
0.031005859375,34116999419,0.0044740100019924093,uniform_shape
0.03125,34117353835,0.0044740564791374065,jump_left
0.031494140625,40052039247,0.005252314894125084,jump_right
0.03173828125,40085590212,0.0052567146759213371,uniform_shape
0.0322265625,40654447527,0.0053313130685220412,uniform_shape
0.032958984375,40686098487,0.0053354636888586519,uniform_shape
0.03369140625,40741123176,0.0053426794760947777,uniform_shape
0.0341796875,41238799311,0.0054079433634137463,uniform_shape
0.034912109375,41264923498,0.0054113692178535365,uniform_shape
0.03564453125,41273941244,0.0054125517804026035,uniform_shape
0.036376953125,41313896692,0.0054177914285847509,uniform_shape
0.036865234375,41332556593,0.0054202384369715344,uniform_shape
0.03759765625,41420429283,0.005431761821227391,uniform_shape
0.038330078125,41771574692,0.0054778100698651307,uniform_shape
0.038818359375,41898070692,0.0054943984093688922,uniform_shape
0.03955078125,42098200358,0.0055206428664614686,uniform_shape
0.040283203125,42149121073,0.0055273204697706196,uniform_shape
0.040771484375,42231886812,0.0055381741424386233,uniform_shape
0.04150390625,42304590643,0.0055477083240084131,uniform_shape
0.090087890625,63523153268,0.0083302525989684198,jump_left
0.09033203125,167979683424,0.022028396300055479,jump_right
0.094970703125,170685085486,0.022383175327840031,jump_left
0.09521484375,178216217494,0.02337078738352839,jump_right
0.115234375,194524822005,0.025509453178976915,jump_left
0.115478515625,200486341359,0.026291230523734072,jump_right
0.12646484375,205727422702,0.026978531597953957,jump_left
0.126708984375,211215384088,0.027698207845855121,jump_right
0.1376953125,222159376463,0.029133373076716852,jump_left
0.137939453125,259259914190,0.033998636133158289,jump_right
0.142578125,261543906001,0.034298152573082719,jump_left
0.142822265625,270683538045,0.035496698924630095,jump_right
0.185302734375,312079300119,0.040925225955528131,jump_left
0.185546875,337169450876,0.044215479710253129,jump_right
0.190185546875,339670673935,0.044543483261964889,jump_left
0.1904296875,353200701250,0.046317774042672559,jump_right
0.21044921875,374563331068,0.049119210895333346,jump_left
0.210693359375,381115606076,0.04997845832098096,jump_right
0.214599609375,383213596910,0.050253583101449693,jump_left
0.21484375,458544168827,0.060132228291588319,jump_right
0.2216796875,465018468150,0.060981250199149836,jump_left
0.221923828125,471526382938,0.061834680346861223,jump_right
0.23291015625,485877014793,0.063716582962787774,jump_left
0.233154296875,504390883587,0.066144441085439737,jump_right
0.246826171875,516259115129,0.067700808513089267,jump_left
0.2470703125,522504711587,0.0685198389523822,jump_right
0.2490234375,523942511818,0.068708388142636564,jump_left
0.249267578125,537944177504,0.070544528289499281,jump_right
0.2509765625,540166739332,0.070835988969449371,jump_left
0.251220703125,557610873249,0.073123564985800013,jump_right
0.269287109375,577483761785,0.075729641240824624,jump_left
0.26953125,587282493350,0.077014620101076736,jump_right
0.274169921875,590543257967,0.077442227855540516,jump_left
0.2744140625,595619447544,0.07810790547450662,jump_right
0.280517578125,601479255873,0.078876344713600555,jump_left
0.28076171875,610184831999,0.080017970159100296,jump_right
0.283203125,614001031516,0.080518416127368778,jump_left
0.283447265625,618620986919,0.081124264444447605,jump_right
0.285400390625,619686263889,0.081263961953016259,jump_left
0.28564453125,628166856445,0.082376083668422334,jump_right
0.296630859375,643243445054,0.084353186267750735,jump_left
0.296875,664623554051,0.087156915292144227,jump_right
0.298583984375,665535418412,0.087276494690715314,jump_left
0.298828125,673843769459,0.088366029125670376,jump_right
0.3056640625,684109762697,0.089712283403871038,jump_left
0.305908203125,690882086712,0.090600387454515346,jump_right
0.309814453125,694179645384,0.091032820280728913,jump_left
0.31005859375,727449464523,0.095395733377637112,jump_right
0.31689453125,734764304551,0.096354981494574998,jump_left
0.317138671875,749926010465,0.09834324614450568,jump_right
0.326171875,762395810105,0.099978501567382388,jump_left
0.326416015625,852334244753,0.11177278192706143,jump_right
0.328125,855025415053,0.11212569464049775,jump_left
0.328369140625,865052498100,0.11344061888961278,jump_right
0.33935546875,879279611942,0.11530632369110667,jump_left
0.339599609375,991359096334,0.13000412076375023,jump_right
0.342041015625,996059306242,0.13062049343713794,jump_left
0.34228515625,1000583766591,0.1312138187939913,jump_right
0.349853515625,1011730152297,0.13267552533278312,jump_left;special_left_neighbor
0.34999999999999998,1011783587525,0.1326825326824505,jump_left;jump_right;required_0.35
0.35009765625,1013320378460,0.13288406324291158,jump_right;special_right_neighbor
0.360107421875,1035627540469,0.13580936346403097,jump_left
0.3603515625,1041450987452,0.13657303437565002,jump_right
0.362548828125,1043563217495,0.13685002644704622,jump_left
0.36279296875,1048241579842,0.13746353409103221,jump_right
0.364501953125,1049210048415,0.13759053641116603,jump_left
0.36474609375,1056864816410,0.13859436175207479,jump_right
0.371337890625,1065251676175,0.13969419160560584,jump_left
0.37158203125,1069642739019,0.14027002357846372,jump_right
0.375732421875,1074975200643,0.14096930801283075,jump_left
0.3759765625,1089363948294,0.1428562090300072,jump_right
0.386962890625,1108866118170,0.14541367025378607,jump_left
0.38720703125,1207753525455,0.15838149441178628,jump_right
0.389404296875,1209162144140,0.15856621681390273,jump_left
0.3896484375,1214279199374,0.15923725344337003,jump_right
0.391845703125,1216602418173,0.15954191400322437,jump_left
0.39208984375,1223415956597,0.16043542279875342,jump_right
0.39892578125,1230458925262,0.16135901844865047,jump_left
0.399169921875,1235554122593,0.16202718869249449,jump_right
0.405029296875,1244895012387,0.16325212743498516,jump_left
0.4052734375,1269091068448,0.16642513205641138,jump_right
0.412109375,1279500780144,0.16779023318015865,jump_left
0.412353515625,1286807022504,0.16874835382242756,jump_right
0.41455078125,1288099908514,0.16891789935804563,jump_left
0.414794921875,1292736042277,0.16952586926101093,jump_right
0.416259765625,1294865677649,0.16980514381965278,jump_left
0.41650390625,1338053382232,0.17546866129064784,jump_right
0.4189453125,1341045650588,0.17586105917971701,jump_left
0.419189453125,1348549408448,0.17684508146449837,jump_right
0.42138671875,1350302229353,0.17707494160443507,jump_left
0.421630859375,1367354457508,0.17931112417092535,jump_right
0.42333984375,1369285779411,0.17956439244358233,jump_left
0.423583984375,1382530584391,0.18130127994729281,jump_right
0.42822265625,1389121945190,0.18216565297668189,jump_left
0.428466796875,1393758589932,0.18277368988803586,jump_right
0.43701171875,1404837085949,0.18422649355867424,jump_left
0.437255859375,1409377907423,0.18482196446871635,jump_right
0.439453125,1411430551437,0.18509114259122297,jump_left
0.439697265625,1424691786337,0.18683018466971035,jump_right
0.44140625,1427714955227,0.18722663477030271,jump_left
0.441650390625,1437668957633,0.18853197542401504,jump_right
0.4482421875,1452548473121,0.19048323439320325,jump_left
0.448486328125,1460786265081,0.19156351590245133,jump_right
0.45068359375,1461989087295,0.19172125071816487,jump_left
0.450927734375,1470580856705,0.19284795186216244,jump_left;jump_right
0.451171875,1474650880671,0.19338168367452377,jump_right
0.457763671875,1483049904938,0.1944831087475801,jump_left
0.4580078125,1488862835432,0.19524540055559178,jump_right
0.45947265625,1490751308767,0.19549304978422177,jump_left
0.459716796875,1497922662194,0.19643348146070597,jump_right
0.4638671875,1502490424959,0.19703248537797186,jump_left
0.464111328125,1562936545109,0.20495922426879373,jump_right
0.468994140625,1569752671886,0.20585307249385668,jump_left
0.46923828125,1578345906040,0.20697996572037669,jump_right
0.470947265625,1580413306164,0.2072510789187943,jump_left
0.47119140625,1601706933596,0.21004346698726004,jump_right
0.473388671875,1605516181226,0.21054300130407907,jump_left
0.4736328125,1613866313127,0.21163801476596705,jump_right
0.482177734375,1627285263318,0.21339773919640267,jump_left
0.482421875,1662413730097,0.21800439026186472,jump_right
0.484619140625,1665705927921,0.2184361200811322,jump_left
0.48486328125,1670694085625,0.21909025344101915,jump_right
0.487060546875,1672854811299,0.21937360509684073,jump_left
0.4873046875,1681142197601,0.22046039027247002,jump_right
0.494140625,1695772859193,0.22237901522229256,jump_left
0.494384765625,1706346773552,0.22376564943421073,jump_right
0.498291015625,1710528182095,0.2243139879153897,jump_left
0.49853515625,1734373382921,0.22744098234080298,jump_right
0.500244140625,1736593400394,0.22773210936099658,jump_left
0.50048828125,1769570544922,0.23205664190981315,jump_right
0.507080078125,1782625266062,0.23376860233857977,jump_left
0.50732421875,1792693070058,0.23508886662158462,jump_right
0.51220703125,1799328839066,0.23595906322205618,jump_left
0.512451171875,1806249754787,0.23686665318266262,jump_right
0.5166015625,1816598186655,0.23822371823735158,jump_left
0.516845703125,1823721846765,0.23915789554267419,jump_right
0.518310546875,1828732585821,0.23981499015930785,jump_left
0.5185546875,1841784031418,0.24152652104232325,jump_right
0.528076171875,1856853010786,0.24350262578659637,jump_left
0.5283203125,1861530105635,0.24411596721436096,jump_right
0.529541015625,1864021240700,0.24444264785412781,jump_left
0.52978515625,1882551245828,0.24687262205149152,jump_right
0.53466796875,1889625904281,0.24780037341352293,jump_left
0.534912109375,1903235390696,0.24958508424330303,jump_right
0.53662109375,1907521634993,0.2501471705985609,jump_left
0.536865234375,1914941471817,0.25112018770818517,jump_right
0.541015625,1921320916230,0.25195677060225469,jump_left
0.541259765625,2094526290176,0.27467044966635434,jump_right
0.54345703125,2097277985907,0.27503129951928945,jump_left
0.543701171875,2101839798599,0.27562952316025413,jump_right
0.5458984375,2105417535952,0.27609869785247249,jump_left
0.546142578125,2128171445241,0.2790825832901444,jump_right
0.5546875,2143399224535,0.28107951262243341,jump_left
0.554931640625,2161587182799,0.28346463172946834,jump_right
0.55908203125,2168022925710,0.28430859745460274,jump_left
0.559326171875,2198765802434,0.28834013423378962,jump_right
0.561767578125,2204872431399,0.28914094085609332,jump_left
0.56201171875,2209262511006,0.2897166438899399,jump_right
0.56591796875,2215579735006,0.29054506736920654,jump_left
0.566162109375,2224643374902,0.29173364831828552,jump_right
0.568603515625,2226824312227,0.29201965047474521,jump_left
0.56884765625,2233851155024,0.29294113142241318,jump_right
0.571044921875,2236646899177,0.29330775766494749,jump_left
0.5712890625,2242308342050,0.29405018380062353,jump_right
0.572998046875,2244640576255,0.29435602661616578,jump_left
0.5732421875,2249986502527,0.29505707676764897,jump_right
0.575439453125,2252744025336,0.29541869076765731,jump_left
0.57568359375,2316576563408,0.30378951524372905,jump_right
0.582275390625,2331782433040,0.30578357140286105,jump_left
0.58251953125,2336876329669,0.30645157107620191,jump_right
0.5869140625,2342765817876,0.30722390245332937,jump_left
0.587158203125,2350626261051,0.30825469947487105,jump_right
0.58837890625,2353676813769,0.30865474061577913,jump_left
0.588623046875,2414523413597,0.316633997316358,jump_right
0.593505859375,2427306850145,0.31831038222562807,jump_left
0.59375,2443780322380,0.32047066832352822,jump_right
0.602294921875,2462521459401,0.32292832977994484,jump_left
0.6025390625,2471827125949,0.32414864944228222,jump_right
0.606689453125,2481067094256,0.3253603536169638,jump_left
0.60693359375,2505242820780,0.32853069227850423,jump_right
0.609375,2509124223904,0.32903968886947849,jump_left
0.609619140625,2514785099767,0.32978204064901379,jump_right
0.61181640625,2519376675418,0.33038416732302717,jump_left
0.612060546875,2528150154478,0.33153469737359342,jump_right
0.613525390625,2530299641829,0.3318165752664709,jump_left
0.61376953125,2564178484691,0.33625935406887941,jump_right
0.617919921875,2574618962577,0.33762848978664511,jump_left;special_left_neighbor
0.61803394556045532,3179092292704,0.41689746920983983,jump_right;phi_float32_left;special_left_neighbor
0.6180339887498949,3179092292704,0.41689746920983983,jump_left;required_1_over_phi;special_left_neighbor;special_right_neighbor
0.61803406476974487,3179118439781,0.41690089806601166,jump_left;jump_right;phi_float32_right;special_right_neighbor
0.6181640625,3179515691137,0.41695299252245027,jump_right;special_right_neighbor
0.624755859375,3192714697894,0.41868387417244368,jump_left
0.625,3221037704946,0.42239807586060796,jump_right
0.62744140625,3226764299862,0.42314904585702778,jump_left
0.627685546875,3232940172772,0.42395893294091319,jump_right
0.6298828125,3236581743760,0.42443647860145578,jump_left
0.630126953125,3248392467450,0.42598530460666423,jump_left;jump_right
0.63037109375,3253086451364,0.42660086082022541,jump_right
0.635986328125,3260865166549,0.42762094025666492,jump_left
0.63623046875,3325816221000,0.43613844391180445,jump_right
0.638671875,3332077408026,0.43695951885554846,jump_left
0.638916015625,3341762648811,0.43822961484528145,jump_right
0.64990234375,3364548636525,0.44121770695988105,jump_left
0.650146484375,3372992419858,0.44232500161444732,jump_right
0.65234375,3375694830489,0.44267938835415133,jump_left
0.652587890625,3533012660984,0.46330961841870977,jump_right
0.654296875,3535717426860,0.46366431401880209,jump_left
0.654541015625,3556189675602,0.46634898873213509,jump_right
0.6611328125,3572315740244,0.46846371674836573,jump_left
0.661376953125,3580788702098,0.46957483779437964,jump_right
0.666259765625,3594563677170,0.47138125035406692,jump_left
0.66650390625,3601176687385,0.47224846242866425,jump_right
0.668212890625,3604678858933,0.47270772762786933,jump_left
0.66845703125,3614215208305,0.47395829840488379,jump_right
0.670654296875,3619057145690,0.47459325683201459,jump_left
0.6708984375,3643765507259,0.47783344379672721,jump_right
0.67236328125,3645673842891,0.47808369771266718,jump_left
0.672607421875,3664810399741,0.4805932134440804,jump_right
0.677490234375,3674469752547,0.48185991455504473,jump_left
0.677734375,3679578350161,0.48252984207535482,jump_right
0.679443359375,3682975039179,0.4829752745840451,jump_left
0.6796875,3688570210148,0.48370901000346839,jump_right
0.68359375,3697762569109,0.48491447081871564,jump_left
0.683837890625,3770210518349,0.49441509675427453,jump_right
0.690673828125,3782851451214,0.49607279412026939,jump_left
0.69091796875,3811687939399,0.49985433231996745,jump_right
0.699951171875,3829706308957,0.50221721202788205,jump_left
0.7001953125,3866518400175,0.5070446489979652,jump_left;jump_right
0.700439453125,3872587095846,0.50784048115183222,jump_right
0.70458984375,3880195109448,0.50883817524950503,jump_left
0.704833984375,3885859441474,0.50958098026080434,jump_right
0.706787109375,3890438960955,0.51018152592165467,jump_left
0.70703125,3897410209512,0.511095716392726,jump_right
0.708740234375,3901260725038,0.51160066246856861,jump_left
0.708984375,3912175071943,0.51303194007356778,jump_right
0.713134765625,3922883412442,0.51443620256186229,jump_left
0.71337890625,3991328571699,0.5234119135657217,jump_right
0.72265625,4011744914607,0.52608925694087294,jump_left
0.722900390625,4022568400481,0.52750861927874992,jump_right
0.72509765625,4025919387906,0.52794805860551708,jump_left
0.725341796875,4032841938139,0.52885586291155717,jump_right
0.72705078125,4038971893037,0.52965972843292364,jump_left
0.727294921875,4057887021212,0.53214020661345174,jump_right
0.731201171875,4064110443425,0.53295632918289659,jump_left
0.7314453125,4098270733229,0.53743601616758907,jump_right
0.73388671875,4105414392870,0.53837281615671306,jump_left
0.734130859375,4110115862784,0.53898935406384185,jump_right
0.736328125,4115639270546,0.53971367865255426,jump_left
0.736572265625,4123405723524,0.54073215005670205,jump_right
0.742431640625,4134511794762,0.54218856986641073,jump_left
0.74267578125,4473535834356,0.58664725526928685,jump_right
0.7451171875,4478921655767,0.58735353716019478,jump_left
0.745361328125,4489427066626,0.58873118801046365,jump_right
0.74755859375,4493810322536,0.58930599620334678,jump_left
0.747802734375,4526070050176,0.59353644866343425,jump_left;jump_right
0.748046875,4531428220801,0.59423910450588446,jump_right
0.74951171875,4532559641533,0.59438747592651453,jump_left
0.749755859375,4556626162633,0.59754349368740223,jump_right
0.752197265625,4559067139168,0.59786359667471645,jump_left
0.75244140625,4564820877799,0.59861812622368982,jump_right
0.7548828125,4569909541331,0.59928543964300141,jump_left
0.755126953125,4574979240062,0.59995026607017399,jump_right
0.75634765625,4578390461207,0.60039760428225708,jump_left
0.756591796875,4583656198557,0.60108813867780675,jump_right
0.759033203125,4587410014740,0.60158040386625788,jump_left
0.75927734375,4592014570515,0.60218423271823507,jump_right
0.763427734375,4603898362277,0.60374264067058203,jump_left
0.763671875,4609880197532,0.60452708218703721,jump_right
0.765625,4614190096613,0.60509227056597858,jump_left
0.765869140625,4632806521903,0.60753357766704863,jump_right
0.767578125,4637936773927,0.60820634488746639,jump_left
0.767822265625,4658542479036,0.61090852070379664,jump_right
0.770263671875,4661773266119,0.61133219728643295,jump_left
0.7705078125,4669126039745,0.61229641991167327,jump_right
0.772705078125,4672914494299,0.61279322748136977,jump_left
0.77294921875,4677465242441,0.61339000014750633,jump_right
0.77685546875,4687115529642,0.6146555124198233,jump_left
0.777099609375,4725137004746,0.61964154468534149,jump_right
0.77880859375,4732052024028,0.6205483614030628,jump_left
0.779052734375,4769821080202,0.62550129214040617,jump_right
0.781494140625,4774259414446,0.62608332315538406,jump_left
0.78173828125,4783813910696,0.62733627366435218,jump_right
0.785888671875,4790700897141,0.62823941423249241,jump_left
0.7861328125,4805111608602,0.63012919552364643,jump_right
0.7900390625,4815664063621,0.63151301561640316,jump_left
0.790283203125,4981588285019,0.65327186424756489,jump_right
0.792724609375,4986493979604,0.65391518361954304,jump_left
0.79296875,4992961225598,0.65476328057282873,jump_right
0.797119140625,5002472725837,0.65601059270249795,jump_left
0.79736328125,5021589354971,0.6585174951677325,jump_right
0.7978515625,5022384962461,0.65862182895817534,jump_left
0.798095703125,5027380905690,0.6592769832905192,jump_right
0.802001953125,5037260321208,0.66057254282371647,jump_left
0.80224609375,5042739125665,0.66129101825699066,jump_right
0.803955078125,5045013996584,0.66158933860808167,jump_left
0.80419921875,5061435088586,0.66374275570547359,jump_right
0.806640625,5066817161985,0.66444854609233783,jump_left
0.806884765625,5076352566294,0.66569899293637502,jump_right
0.808349609375,5078279813338,0.6659517268431665,jump_left
0.80859375,5098054415860,0.66854491413910377,jump_right
0.80908203125,5098677238630,0.66862658941389064,jump_left
0.809326171875,5105473828511,0.66951787562384091,jump_right
0.813720703125,5114782649808,0.67073860899133464,jump_left
0.81396484375,5121991227254,0.67168392212387174,jump_right
0.815185546875,5122875180400,0.67179984132203818,jump_left
0.8154296875,5135803382740,0.67349521042137139,jump_right
0.822265625,5153160774354,0.67577141128932605,jump_left
0.822509765625,5162323251053,0.67697295342645547,jump_right
0.824462890625,5166808437155,0.67756112846596284,jump_left
0.82470703125,5207881214058,0.68294730010482296,jump_right
0.826416015625,5215959533194,0.68400666878405159,jump_left
0.82666015625,5270910477975,0.69121278540497022,jump_right
0.83154296875,5279115732559,0.69228880005171156,jump_left
0.831787109375,5287324947990,0.69336533411309653,jump_right
0.837646484375,5307174084815,0.69596829563369589,jump_left
0.837890625,5389247015349,0.70673111529413324,jump_right
0.84033203125,5392938316265,0.70721518240143433,jump_left
0.840576171875,5407013416495,0.70906095255357127,jump_right
0.8427734375,5411662165421,0.70967057677451295,jump_left
0.843017578125,5431427032173,0.71226248734819753,jump_right
0.8447265625,5436334157437,0.71290599433550716,jump_left
0.844970703125,5460309273267,0.71605002545925867,jump_right
0.849609375,5470820478601,0.71742843618113239,jump_left
0.849853515625,5476338864410,0.7181521022046623,jump_right
0.8515625,5479626725626,0.71858326333301625,jump_left
0.851806640625,5490516338821,0.72001129742692682,jump_right
0.85400390625,5498042703018,0.72099828424491941,jump_left
0.854248046875,5713175141994,0.74921016395658069,jump_right
0.856689453125,5720217786540,0.75013371710239851,jump_left
0.85693359375,5725040407885,0.75076614247686846,jump_right
0.858642578125,5730807358281,0.75152240458057296,jump_left
0.85888671875,5742610122680,0.75307018682612648,jump_right
0.8671875,5762323680896,0.75565536893871643,jump_left
0.867431640625,5953895004131,0.78077750836610671,jump_right
0.867919921875,5954636372414,0.7808747293752748,jump_left
0.8681640625,5960175810377,0.78160115612070769,jump_right
0.8740234375,5982482834275,0.78452643823032819,jump_left
0.874267578125,6008126918243,0.78788933327146926,jump_right
0.876708984375,6015090863210,0.78880256596972143,jump_left
0.876953125,6021760478448,0.78967720107223383,jump_right
0.879150390625,6025426160061,0.7901579085342022,jump_left
0.87939453125,6040435158583,0.79212614755436406,jump_right
0.881103515625,6043023442205,0.79246556799021795,jump_left
0.88134765625,6054980456870,0.79403357819381704,jump_right
0.88525390625,6066846891413,0.7955897099679321,jump_left
0.885498046875,6144150653082,0.80572711386594709,jump_right
0.887939453125,6150342676538,0.80653911888826701,jump_left
0.88818359375,6158563334916,0.80761715354642782,jump_right
0.890380859375,6164009426256,0.80833133907100108,jump_left
0.890625,6183526996140,0.81089081980971378,jump_left;jump_right
0.890869140625,6191804276615,0.81197627973482733,jump_right
0.89501953125,6197947978409,0.8127819479865408,jump_left
0.895263671875,6203150134030,0.81346414444803006,jump_right
0.897216796875,6207345582702,0.81401432411332975,jump_left
0.8974609375,6214610960731,0.81496708591898548,jump_right
0.899169921875,6219651449831,0.81562808187503,jump_left
0.8994140625,6230309020043,0.81702568648673191,jump_right
0.901611328125,6236600516695,0.81785073615193993,jump_left
0.90185546875,6262382266866,0.8212316843624583,jump_right
0.903564453125,6267246161120,0.82186952215334297,jump_left
0.90380859375,6299939971377,0.82615689902071199,jump_right
0.910400390625,6317867409883,0.82850785427914186,jump_left
0.91064453125,6341202773115,0.83156798999676163,jump_right
0.9130859375,6346154820035,0.83221738788718913,jump_left
0.913330078125,6350584254362,0.83279825179139078,jump_right
0.914794921875,6352833535500,0.83309321636858336,jump_left
0.9150390625,6407741726492,0.84029372637453392,jump_right
0.91552734375,6409089568483,0.84047047868720892,jump_left
0.915771484375,6416118687423,0.8413922581220451,jump_right
0.919677734375,6426501625637,0.84275384824458199,jump_left
0.919921875,6446698552588,0.84540241801118232,jump_right
0.921630859375,6448655278035,0.84565901763512685,jump_left
0.921875,6474386882288,0.84903338984709564,jump_right
0.922607421875,6478172368836,0.84952980820060209,jump_left
0.9228515625,6483225785833,0.85019249948570452,jump_right
0.92431640625,6485587477226,0.85050220523632269,jump_left
0.924560546875,6490830054692,0.85118970250802128,jump_right
0.927001953125,6495911768988,0.85185610462352823,jump_left
0.92724609375,6503863967358,0.85289893417041374,jump_right
0.932861328125,6521007362142,0.85514707207931218,jump_left
0.93310546875,6556548110645,0.85980778864256791,jump_right
0.93359375,6557387931709,0.85991792048019156,jump_left
0.933837890625,6564135964570,0.86080283905533084,jump_right
0.935546875,6566869621525,0.86116132335251305,jump_left
0.935791015625,6573156559456,0.86198577519951614,jump_right
0.93798828125,6578238192403,0.86265216664713773,jump_left
0.938232421875,6587308824579,0.86384166454469369,jump_right
0.93994140625,6590886025396,0.86431076887704839,jump_left
0.940185546875,6611838693210,0.86705844443365232,jump_right
0.942626953125,6617157682574,0.86775596215268647,jump_left
0.94287109375,6622228747256,0.86842096770693755,jump_right
0.944091796875,6627392321272,0.86909810468225868,jump_left
0.9443359375,7012976234000,0.91966252451783526,jump_right
0.94677734375,7019496247969,0.92051754131905461,jump_left
0.947021484375,7032957503424,0.92228281354611652,jump_right
0.94921875,7037058649660,0.92282062664785358,jump_left
0.949462890625,7079723255602,0.92841554639361734,jump_left;jump_right
0.94970703125,7084728110927,0.92907186943385822,jump_right
0.953857421875,7095085130007,0.93043006059204492,jump_left
0.9541015625,7102862547594,0.93144996986503137,jump_right
0.9560546875,7110629618437,0.93246852229430544,jump_left
0.956298828125,7119959367448,0.93369200006498088,jump_right
0.9580078125,7123988933712,0.93422042636494407,jump_left
0.958251953125,7135357713605,0.93571129706922429,jump_right
0.960693359375,7140422174784,0.93637543665815093,jump_left
0.9609375,7145365037384,0.93702363014197065,jump_right
0.96240234375,7146989969250,0.93723671926307872,jump_left
0.962646484375,7214973317776,0.94615186967061637,jump_right
0.9658203125,7226173177295,0.947620588619007,jump_left
0.966064453125,7230603605009,0.94820158279326316,jump_right
0.96923828125,7239766218550,0.94940314287547822,jump_left
0.969482421875,7261009640548,0.95218894714062896,jump_right
0.974365234375,7278088059761,0.95442856433083911,jump_left
0.974609375,7284450177222,0.95526287501580842,jump_right
0.976318359375,7290387752145,0.95604151235336654,jump_left
0.9765625,7304217230587,0.95785507233594192,jump_right
0.978515625,7310254544388,0.95864678915719903,jump_left
0.978759765625,7374029562879,0.96701007067272071,jump_right
0.98046875,7377497970879,0.96746490821257625,jump_left
0.980712890625,7424204451877,0.97358986839962436,jump_right
0.983154296875,7431935864119,0.97460374465748112,jump_left
0.9833984375,7438826366211,0.97550734625795443,jump_right
0.985595703125,7443936499314,0.97617747513809283,jump_left
0.98583984375,7455049023596,0.97763474118234417,jump_right
0.987548828125,7461994720702,0.97854558090600829,jump_left
0.98779296875,7468941591223,0.97945657450810664,jump_right
0.989990234375,7476811964603,0.98048867374957527,jump_left
0.990234375,7482744882106,0.98126670032581143,jump_right
0.99169921875,7486873879294,0.98180816572522822,jump_left
0.991943359375,7569505231446,0.99264421526950086,jump_right
0.994384765625,7575744928283,0.99346247204862992,jump_left
0.99462890625,7585222065879,0.99470527795526975,jump_right
0.996826171875,7589931162106,0.99532281595622918,jump_left
0.9970703125,7602013064395,0.99690720358130203,jump_right
0.998779296875,7608843898223,0.99780298044881288,jump_left
0.9990234375,7621292374017,0.99943543952084068,jump_right
1,7625597484987,1,endpoint


==> cdf/cdf_restricted_L29.csv <==
tau,count_below_tau,fraction_below_tau,point_role
0,192840943275,0.0028098482141477111,endpoint;jump_left;special_left_neighbor;uniform_shape
9.9999999999999998e-13,192840970202,0.0028098486064958381,jump_left;jump_right;required_1e-12
0.0001,192840970223,0.0028098486068018251,jump_right;special_right_neighbor;uniform_shape
0.00048828125,192847643261,0.0028099458383522872,jump_left;special_left_neighbor
0.00066193932434543967,192849168166,0.0028099680574491153,jump_left;jump_right;previous_best;uniform_shape
0.00066260126366978508,192849168170,0.0028099680575073985,jump_right;special_right_neighbor
0.0009765625,192881077349,0.0028104330000040764,uniform_shape
0.001220703125,192897797441,0.0028106766252417917,uniform_shape
0.001953125,193132533254,0.0028140969155274185,uniform_shape
0.00244140625,193164412494,0.0028145614217886983,jump_left;special_left_neighbor
0.0026477572973817587,193166314005,0.0028145891283389611,four_times_previous_best;jump_left;jump_right;uniform_shape
0.002685546875,193166319196,0.0028145892039760216,jump_right;special_right_neighbor
0.0029296875,193216041370,0.0028153136961893695,uniform_shape
0.003662109375,193312657823,0.0028167214759031007,uniform_shape
0.004150390625,193630019105,0.0028213456859713729,uniform_shape
0.004638671875,193661226550,0.0028218004036371972,uniform_shape
0.00537109375,194020207163,0.0028270310409552963,uniform_shape
0.006103515625,194132116341,0.0028286616480173122,uniform_shape
0.006591796875,194257347085,0.0028304863610497675,uniform_shape
0.00732421875,194583808793,0.0028352431716711676,uniform_shape
0.008056640625,194664475253,0.0028364185471112754,uniform_shape
0.008544921875,194710933005,0.0028370954740608825,uniform_shape
0.00927734375,202298785756,0.0029476566139284097,uniform_shape
0.01,202355074716,0.0029484767895148084,uniform_shape
0.01025390625,202367745558,0.0029486614139112711,uniform_shape
0.010986328125,202522959731,0.0029509230097083446,uniform_shape
0.01171875,203307982422,0.0029623614240248844,uniform_shape
0.01220703125,203464747902,0.0029646456236172387,uniform_shape
0.012939453125,203544627771,0.0029658095377915017,uniform_shape
0.013671875,203720589481,0.002968373441951091,uniform_shape
0.01416015625,203750281594,0.0029688060800064251,uniform_shape
0.014892578125,203934462875,0.0029714897499507238,uniform_shape
0.015625,204108020077,0.0029740186184877165,uniform_shape
0.016357421875,205284432471,0.0029911598967258565,uniform_shape
0.016845703125,205736663669,0.0029977492703438342,uniform_shape
0.017578125,205864496233,0.0029996118939940052,uniform_shape
0.018310546875,210532004008,0.0030676212501160698,uniform_shape
0.018798828125,210621041362,0.0030689185962391517,uniform_shape
0.01953125,210830934670,0.0030719769111728448,uniform_shape
0.02001953125,210974609994,0.0030740703766252656,uniform_shape
0.0205078125,233806834280,0.003406754315759234,uniform_shape
0.021240234375,235174624820,0.0034266841280743833,uniform_shape
0.02197265625,235736096777,0.0034348652277354686,uniform_shape
0.0224609375,235907668950,0.0034373651727975193,uniform_shape
0.023193359375,236599367566,0.0034474437800055559,uniform_shape
0.02392578125,237026923653,0.0034536736173373084,uniform_shape
0.0244140625,237088714761,0.0034545739636616698,uniform_shape
0.025146484375,237352733836,0.003458420934713516,uniform_shape
0.02587890625,239301128527,0.0034868106182007726,uniform_shape
0.0263671875,240126561050,0.0034988378363903431,uniform_shape
0.027099609375,241090329335,0.0035128807183036391,uniform_shape
0.02783203125,242788099881,0.0035376186056821908,uniform_shape
0.0283203125,243022438750,0.0035410331121733052,uniform_shape
0.029052734375,243246547579,0.0035442985587234312,uniform_shape
0.02978515625,246599140076,0.0035931485377811807,uniform_shape
0.030029296875,246757690582,0.0035954587466433155,uniform_shape
0.03076171875,248710637780,0.0036239147638325682,uniform_shape
0.03125,248808240572,0.0036253369153017505,jump_left
0.031494140625,302170825176,0.0044028728498674364,jump_right;uniform_shape
0.031982421875,302715392966,0.0044108076421694618,uniform_shape
0.03271484375,307944000467,0.0044869926742464586,uniform_shape
0.033447265625,309151033380,0.004504580118164808,uniform_shape
0.0341796875,313563166961,0.0045688684661297661,uniform_shape
0.03466796875,313615594442,0.0045696323768499598,uniform_shape
0.035400390625,313991374923,0.0045751078018064937,uniform_shape
0.0361328125,314599023707,0.0045839617351131597,uniform_shape
0.03662109375,314796118914,0.0045868335713840306,uniform_shape
0.037353515625,315307382016,0.0045942830874967245,uniform_shape
0.0380859375,316113697745,0.0046060317585657051,uniform_shape
0.03857421875,320039997927,0.0046632411217187777,uniform_shape
0.039306640625,322983586122,0.0047061315779281321,uniform_shape
0.0400390625,323474362666,0.0047132825883530165,uniform_shape
0.04052734375,324203913279,0.0047239127297133247,uniform_shape
0.041259765625,324893964202,0.0047339673287042526,uniform_shape
0.0419921875,327032261835,0.0047651240513553825,uniform_shape
0.090087890625,550021059274,0.0080142508374933755,jump_left
0.09033203125,1325674881531,0.019316153173438988,jump_right
0.094970703125,1357692946415,0.019782682225345134,jump_left
0.09521484375,1423172384048,0.020736770489859103,jump_right
0.115234375,1595946909703,0.023254234800690735,jump_left
0.115478515625,1645249106094,0.023972607601249269,jump_right
0.1376953125,1862549948054,0.027138856284462675,jump_left
0.137939453125,2153409547771,0.031376915448418662,jump_right
0.142578125,2179253481299,0.031753482422407414,jump_left
0.142822265625,2247480886836,0.032747610797576612,jump_right
0.185302734375,2706521488986,0.039436202930903323,jump_left
0.185546875,2905471607530,0.042335066760345111,jump_right
0.190185546875,2931932827760,0.042720628099885992,jump_left
0.1904296875,3050798848190,0.044452601972010168,jump_right
0.21044921875,3279751930283,0.047788633200218908,jump_left
0.210693359375,3340071547113,0.048667538710373721,jump_right
0.214599609375,3365702378579,0.049041000615292735,jump_left
0.21484375,3936805949373,0.05736244066446583,jump_right
0.2216796875,4009791740925,0.058425902565075252,jump_left
0.221923828125,4074970537229,0.059375610242733322,jump_right
0.23291015625,4226547144400,0.061584203769257613,jump_left
0.233154296875,4400567019268,0.064119813823429378,jump_right
0.246826171875,4536530165291,0.066100906617078653,jump_left
0.2470703125,4599722538578,0.06702167050784133,jump_right
0.2490234375,4617862675393,0.067285986944840587,jump_left
0.249267578125,4744164785972,0.069126310653210954,jump_right
0.2509765625,4767595997779,0.069467722324057887,jump_left
0.251220703125,4918328887662,0.07166402220860621,jump_right
0.269287109375,5137867371049,0.074862875133744483,jump_left
0.26953125,5229509418157,0.076198173738045785,jump_right
0.274169921875,5271658228378,0.076812315927544617,jump_left
0.2744140625,5319527252112,0.077509806245563667,jump_right
0.280517578125,5389241253486,0.078525595522130745,jump_left
0.28076171875,5471243663178,0.079720436827694655,jump_right
0.283203125,5508869906738,0.080268681570105943,jump_left
0.283447265625,5554289638966,0.080930483733694811,jump_right
0.285400390625,5568320318851,0.081134922065869558,jump_left
0.28564453125,5644956273124,0.082251569783913625,jump_right
0.296630859375,5810478253233,0.084663358651530934,jump_left
0.296875,5987086650218,0.087236685562528921,jump_right
0.298583984375,5998443426286,0.08740216295758417,jump_left
0.298828125,6069190902429,0.088433010795806899,jump_right
0.3056640625,6178536582461,0.090026265623048315,jump_left
0.305908203125,6247998880871,0.091038387384242983,jump_right
0.309814453125,6287223532419,0.091609922221352461,jump_left
0.31005859375,6559972874349,0.095584100309866971,jump_right
0.31689453125,6646117896130,0.096839302817686476,jump_left
0.317138671875,6776669683150,0.098741547742348668,jump_right
0.326171875,6919308162277,0.10081990552797823,jump_left
0.326416015625,7588699826757,0.11057348244510759,jump_right
0.328125,7621168428948,0.11104657618927245,jump_left
0.328369140625,7702028615933,0.11222477438793739,jump_right
0.33935546875,7864229786769,0.11458817638372761,jump_left
0.339599609375,8710569044523,0.1269200225756015,jump_right
0.342041015625,8761840281310,0.12766708588423537,jump_left
0.34228515625,8806785886075,0.12832197962794945,jump_right
0.349853515625,8929745820409,0.13011360513046225,jump_left;special_left_neighbor
0.34999999999999998,8930467573330,0.13012412165315543,jump_left;jump_right;required_0.35
0.35009765625,8946943763063,0.13036419303795055,jump_right;special_right_neighbor
0.355712890625,9067846439310,0.13212584262941651,jump_left
0.35595703125,9114926649522,0.1328118392976512,jump_right
0.360107421875,9189177402243,0.13389373270363142,jump_left
0.3603515625,9250709642995,0.13479030712321904,jump_right
0.364501953125,9329197649712,0.13593394074043941,jump_left
0.36474609375,9409687903635,0.13710674871576298,jump_right
0.375732421875,9613293198193,0.14007344221761425,jump_left
0.3759765625,9748533409675,0.14204400127141306,jump_right
0.386962890625,9964110340284,0.14518513117461695,jump_left
0.38720703125,10807502596798,0.15747403717946065,jump_right
0.389404296875,10826409451586,0.15774952531625872,jump_left
0.3896484375,10880480877873,0.15853738964635736,jump_right
0.391845703125,10910143408818,0.1589695966672702,jump_left
0.39208984375,10967397704655,0.15980383797608014,jump_right
0.39892578125,11053533772048,0.16105891001123807,jump_left
0.399169921875,11100601097739,0.16174471894160078,jump_right
0.405029296875,11212621721899,0.16337694986413273,jump_left
0.4052734375,11418174201900,0.16637201542975175,jump_right
0.412109375,11533120596822,0.16804687719411115,jump_left
0.412353515625,11600828986939,0.16903344309563637,jump_right
0.416259765625,11688703166771,0.17031384083211978,jump_left
0.41650390625,12035910483621,0.17537293172133381,jump_right
0.4189453125,12068238426962,0.17584397595250748,jump_left
0.419189453125,12142196461594,0.17692160421963463,jump_right
0.42138671875,12162964694713,0.17722421414131087,jump_left
0.421630859375,12306417482825,0.1793144370662019,jump_right
0.42333984375,12333069561550,0.17970277936808524,jump_left
0.423583984375,12451011543337,0.18142128925125175,jump_right
0.439453125,12779935286220,0.18621397370837242,jump_left
0.439697265625,12890120162979,0.18781945630936681,jump_right
0.44140625,12924474452068,0.18832002603385414,jump_left
0.441650390625,13009862611784,0.18956420045041056,jump_right
0.442138671875,13016984249115,0.18966796845525682,jump_left
0.4423828125,13063191942993,0.19034125185616732,jump_right
0.4482421875,13182605366901,0.1920812018388568,jump_left
0.448486328125,13264515893821,0.19327470433826038,jump_right
0.45068359375,13281716512549,0.19352533123830715,jump_left
0.450927734375,13353055705307,0.194564800865273,jump_right
0.457763671875,13499791572692,0.1967028609054336,jump_left
0.4580078125,13549052755098,0.19742063609912219,jump_right
0.45947265625,13572023203739,0.19775533407868998,jump_left
0.459716796875,13638983487777,0.19873099947073636,jump_right
0.4638671875,13695288745307,0.19955141252530323,jump_left
0.464111328125,14174964567402,0.20654067647098628,jump_right
0.468994140625,14253724277182,0.20768826902116655,jump_left
0.46923828125,14330790812120,0.20881119064708542,jump_right
0.470947265625,14358115174059,0.20920932865809658,jump_left
0.47119140625,14559373157712,0.21214181994519798,jump_right
0.473388671875,14600905889626,0.2127469853764353,jump_left
0.4736328125,14687975537796,0.21401566043714612,jump_right
0.482177734375,14851699235702,0.21640124688140447,jump_left
0.482421875,15157790845503,0.22086124872830706,jump_right
0.484619140625,15198933618735,0.22146073214675396,jump_left
0.48486328125,15247035955035,0.22216162201720094,jump_right
0.487060546875,15276567550036,0.22259192119571181,jump_left
0.4873046875,15347534332545,0.22362596450472197,jump_right
0.494140625,15513126443014,0.22603877522829713,jump_left
0.494384765625,15610666147817,0.22746000746609202,jump_right
0.498291015625,15665019302511,0.22825197680650558,jump_left
0.49853515625,15850013700959,0.23094749452840957,jump_right
0.500244140625,15878858300408,0.23136778362715141,jump_left
0.50048828125,16178592660521,0.23573515521421731,jump_right
0.507080078125,16328818567091,0.23792406794263352,jump_left
0.50732421875,16424921790987,0.23932436949401584,jump_right
0.51220703125,16505874348896,0.24050391361160978,jump_left
0.512451171875,16570069285004,0.2414392856519921,jump_right
0.5166015625,16684473642839,0.2431062494984351,jump_left
0.516845703125,16736610395466,0.24386592407154445,jump_right
0.518310546875,16789623589270,0.2446383691001088,jump_left
0.5185546875,16909380958552,0.24638333064454696,jump_right
0.528076171875,17090429671893,0.24902135654929217,jump_left
0.5283203125,17140216949155,0.24974679736972213,jump_right
0.529541015625,17168749825557,0.25016254441203112,jump_left
0.52978515625,17327692358330,0.25247846542071162,jump_right
0.53466796875,17412307218649,0.25371137224080864,jump_left
0.534912109375,17523187162501,0.25532698253044017,jump_right
0.53662109375,17573234150422,0.25605620754482294,jump_left
0.536865234375,17639419474977,0.25702058115161686,jump_right
0.541015625,17716974167757,0.25815061563135855,jump_left
0.541259765625,19132862669239,0.27878125407232512,jump_right
0.54345703125,19164016336406,0.27923518815171056,jump_left
0.543701171875,19210694663956,0.27991532906514055,jump_right
0.5458984375,19253740472985,0.28054254125137323,jump_left
0.546142578125,19440851694229,0.28326890279021771,jump_right
0.5546875,19618883599651,0.28586297136826833,jump_left
0.554931640625,19797886180297,0.28847118346790912,jump_right
0.55908203125,19878083601214,0.28963972462994614,jump_left
0.559326171875,20143164794016,0.29350217159556108,jump_right
0.561767578125,20212324873275,0.29450988977975961,jump_left
0.56201171875,20259874616655,0.29520272792528218,jump_right
0.56591796875,20337206705103,0.29632951888020953,jump_left
0.566162109375,20422352160469,0.29757015689846361,jump_right
0.568603515625,20451443751185,0.29799404485934905,jump_left
0.56884765625,20523038551394,0.29903723889321482,jump_right
0.571044921875,20558071547597,0.29954769792823865,jump_left
0.5712890625,20613911227239,0.30036132713714014,jump_right
0.572998046875,20643701854187,0.30079540062022203,jump_left
0.5732421875,20697350057894,0.30157709825568413,jump_right
0.575439453125,20731116682073,0.30206910522804092,jump_left
0.57568359375,21237112715098,0.30944187589393424,jump_right
0.582275390625,21410610632835,0.31196988061135805,jump_left
0.58251953125,21457510887591,0.31265325518332998,jump_right
0.5869140625,21531756706373,0.31373507669783607,jump_left
0.587158203125,21612610664369,0.31491318413510294,jump_right
0.58837890625,21648149064662,0.31543100731570495,jump_left
0.588623046875,22160131733267,0.32289100809470361,jump_right
0.593505859375,22301883503202,0.32495644581161076,jump_left
0.59375,22454481859082,0.32717992704163068,jump_right
0.602294921875,22677853468706,0.33043463171032877,jump_left
0.6025390625,22763707411139,0.33168559295707445,jump_right
0.606689453125,22869161110737,0.33322213848759574,jump_left
0.60693359375,23099597064097,0.33657977634721081,jump_right
0.609375,23145232744186,0.3372447250454581,jump_left
0.609619140625,23203068226132,0.33808743470503799,jump_right
0.61181640625,23258728092530,0.33889844388982038,jump_left
0.612060546875,23334519929158,0.34000279213236378,jump_right
0.613525390625,23359809758667,0.34037128536349587,jump_left
0.61376953125,23662702178933,0.34478467243633143,jump_right
0.617919921875,23783185951896,0.34654021826879028,jump_left;special_left_neighbor
0.61803394556045532,28117013120213,0.40968757858819527,jump_right;phi_float32_left;special_left_neighbor
0.6180339887498949,28117013120213,0.40968757858819527,jump_left;required_1_over_phi;special_left_neighbor;special_right_neighbor
0.61803406476974487,28117114765637,0.40968905964407609,jump_left;jump_right;phi_float32_right;special_right_neighbor
0.6181640625,28121783674604,0.4097570894166967,jump_right;special_right_neighbor
0.624755859375,28279122551770,0.41204964386863402,jump_left
0.625,28536293421724,0.41579683104475451,jump_right
0.62744140625,28602637526498,0.41676351820751439,jump_left
0.627685546875,28664274999025,0.41766162593901202,jump_right
0.6298828125,28710618408516,0.41833688682596021,jump_left
0.630126953125,28818662988451,0.41991118357447677,jump_left;jump_right
0.63037109375,28868473223689,0.42063695891114988,jump_right
0.635986328125,28963517492658,0.42202183063440563,jump_left
0.63623046875,29490224809003,0.42969638141743116,jump_right
0.638671875,29563902274286,0.43076992156265409,jump_left
0.638916015625,29662151669030,0.43220149455578571,jump_right
0.64990234375,29936334422742,0.43619655861108397,jump_left
0.650146484375,30017311085896,0.4373764539615565,jump_right
0.65234375,30052011291925,0.43788206397510071,jump_left
0.652587890625,31233426960495,0.45509624396261317,jump_right
0.654296875,31267466176101,0.45559222281211048,jump_left
0.654541015625,31462145068018,0.45842885142165407,jump_right
0.6611328125,31648484254837,0.46114396379570238,jump_left
0.661376953125,31729626124273,0.46232626633506624,jump_right
0.666259765625,31888144697623,0.46463600991271281,jump_left
0.66650390625,31950435948269,0.4655436437191659,jump_right
0.668212890625,31993964498942,0.4661778898408443,jump_left
0.66845703125,32088169732721,0.46755053614407155,jump_right
0.670654296875,32143856292860,0.46836193427820877,jump_left
0.6708984375,32355651580288,0.47144796258753835,jump_right
0.67236328125,32380921836839,0.47181617062487213,jump_left
0.672607421875,32559188870679,0.47441366521378014,jump_right
0.677490234375,32675831261400,0.4761132390060217,jump_left
0.677734375,32727069359650,0.47685981945942041,jump_right
0.679443359375,32769098662138,0.47747222032477693,jump_left
0.6796875,32825964757488,0.47830080523911689,jump_right
0.68359375,32939155338992,0.47995008338459766,jump_left
0.683837890625,33543454748052,0.48875521359460888,jump_right
0.690673828125,33696519430751,0.4909854895828234,jump_left
0.69091796875,33970506909502,0.49497770832430438,jump_right
0.699951171875,34189249759519,0.49816496822896766,jump_left
0.7001953125,34510997218175,0.50285308843185372,jump_left;jump_right
0.700439453125,34578880677798,0.50384220523740597,jump_right
0.70458984375,34670623011380,0.50517896509658955,jump_left
0.704833984375,34729665053254,0.50603925530831451,jump_right
0.706787109375,34786695849693,0.50687024005047598,jump_left
0.70703125,34852801968499,0.50783345956556825,jump_right
0.708740234375,34899156270200,0.50850887916080889,jump_left
0.708984375,35004558786822,0.51004467891405236,jump_right
0.713134765625,35122436392171,0.51176225078054949,jump_left
0.71337890625,35708024976692,0.52029474917273577,jump_right
0.72265625,35946108376102,0.52376381649469139,jump_left
0.722900390625,36060525827894,0.52543097113065795,jump_right
0.72509765625,36103883093841,0.52606272149560906,jump_left
0.725341796875,36172065615910,0.52705619588241737,jump_right
0.72705078125,36240385357267,0.52805166966502204,jump_left
0.727294921875,36420077851192,0.53066993435806953,jump_right
0.731201171875,36497085807459,0.53179200244546432,jump_left
0.7314453125,36800338397373,0.53621063748081776,jump_right
0.73388671875,36881677375829,0.53739581205771902,jump_left
0.734130859375,36927957906357,0.53807015674741732,jump_right
0.736328125,36993572738910,0.53902621782521309,jump_left
0.736572265625,37067923027853,0.54010956155429835,jump_right
0.742431640625,37206484183523,0.54212850944574476,jump_left
0.74267578125,39817768371789,0.58017702802495552,jump_right
0.7451171875,39880133432922,0.58108573730978763,jump_left
0.745361328125,39977889772629,0.58251012609301211,jump_right
0.74755859375,40032015297082,0.58329877867706004,jump_left
0.747802734375,40288556246290,0.58703678739940857,jump_left;jump_right
0.748046875,40347139548161,0.58789039339897242,jump_right
0.74951171875,40363351017482,0.58812660759366953,jump_left
0.749755859375,40572894289473,0.59117982222014509,jump_right
0.752197265625,40606250107801,0.59166584341963024,jump_left
0.75244140625,40665301109716,0.59252626418638554,jump_right
0.7548828125,40725748415386,0.59340703022601582,jump_left
0.755126953125,40780419219452,0.59420362797420156,jump_right
0.75634765625,40822743103544,0.59482032113132899,jump_left
0.756591796875,40871790466547,0.59553498080371048,jump_right
0.759033203125,40918241108235,0.59621180415033193,jump_left
0.75927734375,40966587450411,0.59691624938336574,jump_right
0.763427734375,41102503179537,0.5988966512745485,jump_left
0.763671875,41164556512426,0.59980081842722321,jump_right
0.765625,41216795022330,0.60056197568600189,jump_left
0.765869140625,41386354891491,0.60303259985668822,jump_right
0.767578125,41445530254306,0.60389483266214672,jump_left
0.767822265625,41636878903080,0.60668293694076181,jump_right
0.770263671875,41678573233464,0.60729045699215722,jump_left
0.7705078125,41757794785423,0.60844477895570703,jump_right
0.77685546875,41964198744864,0.61145225126412273,jump_left
0.777099609375,42266531889741,0.61585748924306616,jump_right
0.77880859375,42342829875729,0.61696921249037318,jump_left
0.779052734375,42679792184173,0.62187902533684047,jump_right
0.781494140625,42735276188273,0.62268747206597641,jump_left
0.78173828125,42830666603149,0.62407738741452301,jump_right
0.785888671875,42917657395203,0.62534491347796728,jump_left
0.7861328125,43056249958066,0.62736431899756906,jump_right
0.786865234375,43086816692999,0.62780970100050471,jump_left
0.787109375,43138777777693,0.62856681595002251,jump_right
0.7900390625,43183146869460,0.62921330943396625,jump_left
0.790283203125,44504403868795,0.64846509049747914,jump_right
0.792724609375,44567388995873,0.64938283464367741,jump_left
0.79296875,44633792226662,0.65035038332020534,jump_right
0.797119140625,44747427698298,0.65200614387404632,jump_left
0.79736328125,44930009504962,0.65466650818609551,jump_right
0.7978515625,44941567203652,0.65483491318594789,jump_left
0.798095703125,44992840475093,0.65558200614113293,jump_right
0.802001953125,45112484900342,0.6573253219998364,jump_left
0.80224609375,45167362727434,0.65812493624062995,jump_right
0.803955078125,45199254635087,0.65858962707984015,jump_left
0.80419921875,45349313771890,0.66077610983812651,jump_right
0.806640625,45414542942381,0.66172655150835369,jump_left
0.806884765625,45504862400518,0.66304257892368912,jump_right
0.808349609375,45529753594503,0.66340526371343844,jump_left
0.80859375,45706156827101,0.66597560121369903,jump_right
0.80908203125,45714324689915,0.66609461356839694,jump_left
0.809326171875,45781480969116,0.66707313476818508,jump_right
0.813720703125,45896403555411,0.66874764962162969,jump_left
0.81396484375,45969958120405,0.66981939901043075,jump_right
0.815185546875,45982915096952,0.67000819261822497,jump_left
0.8154296875,46104663981448,0.67178217214697955,jump_right
0.822265625,46308298773560,0.67474929545200446,jump_left
0.822509765625,46395540791700,0.67602048208232368,jump_right
0.824462890625,46451051773208,0.67682932189407163,jump_left
0.82470703125,46799314467307,0.68190379048175565,jump_right
0.826416015625,46887716287455,0.68319187636358025,jump_left
0.82666015625,47371206771705,0.69023672301624328,jump_right
0.83154296875,47476310145556,0.6917681640178307,jump_left
0.831787109375,47554368922564,0.69290554341169575,jump_right
0.837646484375,47779812234276,0.69619043445219519,jump_left
0.837890625,48489593756114,0.70653252419569679,jump_right
0.84033203125,48539711821082,0.70726278486003125,jump_left
0.840576171875,48681474894800,0.70932838728218162,jump_right
0.8427734375,48739689641440,0.71017662313451413,jump_left
0.843017578125,48913061575389,0.7127027921664465,jump_right
0.8447265625,48969651589704,0.71352735435724035,jump_left
0.844970703125,49184002268094,0.71665061677572273,jump_right
0.849609375,49312797345757,0.71852726502695174,jump_left
0.849853515625,49362351130337,0.71924930367051831,jump_right
0.8515625,49404184247725,0.71985884596059768,jump_left
0.851806640625,49510423889657,0.72140684330537641,jump_right
0.85400390625,49595238815680,0.72264266524428356,jump_left
0.854248046875,51168168227666,0.74556151652238889,jump_right
0.856689453125,51252841343022,0.74679527216540131,jump_left
0.85693359375,51302517639265,0.74751909590279519,jump_right
0.858642578125,51372132984565,0.74853344768072405,jump_left
0.85888671875,51489307052023,0.7502407684322191,jump_right
0.865478515625,51657547074563,0.75269216137219275,jump_left
0.86572265625,51702334988636,0.75334475743522877,jump_right
0.8671875,51729766091919,0.75374445075378882,jump_left
0.867431640625,53259483866021,0.776033673585379,jump_right
0.867919921875,53269559869688,0.77618048909264969,jump_left
0.8681640625,53322981049346,0.77695887880445291,jump_left;jump_right
0.868408203125,53366907542759,0.77759892327309188,jump_right
0.87255859375,53481278641905,0.77926540251358811,jump_left
0.872802734375,53527720142509,0.77994209266723669,jump_right
0.8740234375,53581807579963,0.78073019029296353,jump_left
0.874267578125,53813764968168,0.78410999668644676,jump_right
0.876708984375,53897615766477,0.7853317705062699,jump_left
0.876953125,53962317709665,0.78627453004908876,jump_right
0.879150390625,54008114163448,0.78694182134984203,jump_left
0.87939453125,54148561619686,0.78898825416327811,jump_right
0.881103515625,54185014322904,0.78951939947556737,jump_left
0.88134765625,54306289723458,0.7912864799610676,jump_right
0.8818359375,54308806683776,0.79132315410471421,jump_left
0.882080078125,54353288036366,0.79197128331947153,jump_right
0.88525390625,54446446870150,0.7933286827300664,jump_left
0.885498046875,55104170616560,0.80291224866200239,jump_right
0.887939453125,55179261758996,0.80400638722453377,jump_left
0.88818359375,55264164561038,0.80524348958797565,jump_right
0.890380859375,55328714404787,0.80618403291918606,jump_left
0.890625,55491772175686,0.80855991626938362,jump_left;jump_right
0.890869140625,55578419024539,0.80982243080274152,jump_right
0.89501953125,55660821682989,0.8110231040558098,jump_left
0.895263671875,55714472173505,0.81180483501192502,jump_right
0.897216796875,55766554339989,0.81256371422086626,jump_left
0.8974609375,55829568236288,0.81348187755783841,jump_right
0.899169921875,55892518890424,0.81439911940544352,jump_left
0.8994140625,55991955096383,0.81584798519602975,jump_right
0.901611328125,56069628957617,0.81697975605634476,jump_left
0.90185546875,56270686071213,0.81990932050456355,jump_right
0.903564453125,56323184336396,0.82067426260744436,jump_left
0.90380859375,56607601945817,0.82481845677249843,jump_right
0.910400390625,56818620091158,0.82789316149427328,jump_left
0.91064453125,57042462567778,0.83115472707520999,jump_right
0.9130859375,57105788509172,0.83207743716111437,jump_left
0.913330078125,57154187738519,0.83278265300292276,jump_right
0.914794921875,57185110104656,0.83323321683958351,jump_left
0.9150390625,57614755838712,0.83949350201580697,jump_right
0.91552734375,57631945526412,0.83974396964195175,jump_left
0.915771484375,57695701878745,0.84067295116268603,jump_right
0.919677734375,57822835381746,0.84252538892978557,jump_left
0.919921875,58008047986949,0.84522408610025701,jump_right
0.921630859375,58034849060093,0.84561459937110073,jump_left
0.921875,58274372426019,0.84910464816760589,jump_right
0.922607421875,58312556543970,0.84966102159023749,jump_left
0.9228515625,58367413504321,0.85046033178577007,jump_right
0.92431640625,58397747786770,0.85090232676836686,jump_left
0.924560546875,58452440700398,0.85169924667071872,jump_right
0.927001953125,58514856433291,0.85260869428399877,jump_left
0.92724609375,58595198935804,0.8537793494020065,jump_right
0.932861328125,58798182657431,0.85673698608448912,jump_left
0.93310546875,59115577052071,0.86136167863065605,jump_right
0.93359375,59127398278511,0.8615339234425583,jump_left
0.933837890625,59196036142475,0.86253403252835104,jump_right
0.935546875,59231399999788,0.86304931247683481,jump_left
0.935791015625,59302707824086,0.86408832504001631,jump_right
0.93798828125,59366807162651,0.86502230414702608,jump_left
0.938232421875,59452504962002,0.86627099026302079,jump_right
0.93994140625,59498477695660,0.86694085010385447,jump_left
0.940185546875,59688923238636,0.86971579540196164,jump_right
0.942626953125,59751288728390,0.87062451093214765,jump_left
0.94287109375,59803451656278,0.87138456689993971,jump_right
0.944091796875,59864917616275,0.87228017555542192,jump_left
0.9443359375,62757818978803,0.91443208369877205,jump_right
0.94677734375,62836169799423,0.91557371840381574,jump_left
0.947021484375,62956017907216,0.9173200020816078,jump_right
0.94921875,63009085282424,0.91809323657696629,jump_left
0.949462890625,63362926548409,0.92324898946032508,jump_left;jump_right
0.94970703125,63416614571772,0.92403126730031948,jump_right
0.953857421875,63543534078953,0.92588058697557374,jump_left
0.9541015625,63620271222052,0.92699870909649718,jump_right
0.954833984375,63651897054884,0.92745952301077683,jump_left
0.955078125,63699818919194,0.92815778325864362,jump_right
0.9560546875,63710666353156,0.92831583912804871,jump_left
0.956298828125,63801859390908,0.9296445953035708,jump_right
0.9580078125,63850013023581,0.93034623260358129,jump_left
0.958251953125,63967280731411,0.93205491777088745,jump_right
0.960693359375,64032355053430,0.93300310317387636,jump_left
0.9609375,64084810455793,0.93376742073086882,jump_right
0.96240234375,64107380390698,0.93409628290198876,jump_left
0.962646484375,64693903326493,0.94264239554649121,jump_right
0.9658203125,64820427634865,0.9444859568560745,jump_left
0.966064453125,64867976335785,0.9451787798121134,jump_right
0.96923828125,64981013408141,0.94682582120538772,jump_left
0.969482421875,65180895348793,0.94973826243515536,jump_right
0.974365234375,65378195594273,0.95261308628219654,jump_left
0.974609375,65442538755910,0.9535506180881913,jump_right
0.976318359375,65511995013537,0.95456265183030131,jump_left
0.9765625,65650897162991,0.95658656827644739,jump_right
0.978515625,65724630403488,0.95766092111156276,jump_left
0.978759765625,66231455878019,0.96504577740976416,jump_right
0.98046875,66274421773317,0.96567182518842598,jump_left
0.980712890625,66700683580060,0.97188280381202752,jump_right
0.983154296875,66791659910765,0.97320840239093831,jump_left
0.9833984375,66859893892292,0.97420262658359025,jump_right
0.985595703125,66923255094963,0.97512585045476519,jump_left
0.98583984375,67029240513301,0.97667014355655757,jump_right
0.987548828125,67107864654864,0.97781576076837884,jump_left
0.98779296875,67175982905266,0.97880829866511576,jump_right
0.989990234375,67265985627536,0.98011971098318429,jump_left
0.990234375,67328662828719,0.98103296840051957,jump_right
0.99169921875,67377773865422,0.98174855585011056,jump_left
0.991943359375,68046428709192,0.99149139669469755,jump_right
0.994384765625,68122115658352,0.99259421664216185,jump_left
0.99462890625,68219834402588,0.99401805762902495,jump_right
0.996826171875,68281941254879,0.99492300460259031,jump_left
0.9970703125,68389532052322,0.99649068937388308,jump_right
0.998779296875,68470687403706,0.99767318835611252,jump_left
0.9990234375,68582910590363,0.99930837077774415,jump_right
1,68630377364883,1,endpoint


==> cdf/cdf_restricted_L6.csv <==
tau,count_below_tau,fraction_below_tau,point_role
0,65,0.089163237311385465,endpoint;special_left_neighbor;uniform_shape
9.9999999999999998e-13,65,0.089163237311385465,required_1e-12
0.0001,65,0.089163237311385465,special_right_neighbor;uniform_shape
0.000732421875,65,0.089163237311385465,uniform_shape
0.001220703125,65,0.089163237311385465,uniform_shape
0.001708984375,65,0.089163237311385465,uniform_shape
0.00244140625,65,0.089163237311385465,uniform_shape
0.003173828125,65,0.089163237311385465,uniform_shape
0.003662109375,65,0.089163237311385465,uniform_shape
0.004150390625,65,0.089163237311385465,uniform_shape
0.0048828125,65,0.089163237311385465,uniform_shape
0.00537109375,65,0.089163237311385465,uniform_shape
0.006103515625,65,0.089163237311385465,uniform_shape
0.0068359375,65,0.089163237311385465,uniform_shape
0.00732421875,65,0.089163237311385465,uniform_shape
0.008056640625,65,0.089163237311385465,uniform_shape
0.0087890625,65,0.089163237311385465,uniform_shape
0.00927734375,65,0.089163237311385465,uniform_shape
0.01,65,0.089163237311385465,uniform_shape
0.010498046875,65,0.089163237311385465,uniform_shape
0.010986328125,65,0.089163237311385465,uniform_shape
0.01171875,65,0.089163237311385465,uniform_shape
0.012451171875,65,0.089163237311385465,uniform_shape
0.012939453125,65,0.089163237311385465,uniform_shape
0.013671875,65,0.089163237311385465,uniform_shape
0.014404296875,65,0.089163237311385465,uniform_shape
0.014892578125,65,0.089163237311385465,uniform_shape
0.015625,65,0.089163237311385465,uniform_shape
0.016357421875,65,0.089163237311385465,uniform_shape
0.016845703125,65,0.089163237311385465,uniform_shape
0.017578125,65,0.089163237311385465,uniform_shape
0.018310546875,65,0.089163237311385465,uniform_shape
0.018798828125,65,0.089163237311385465,uniform_shape
0.01953125,65,0.089163237311385465,uniform_shape
0.02001953125,65,0.089163237311385465,uniform_shape
0.020751953125,65,0.089163237311385465,uniform_shape
0.021240234375,65,0.089163237311385465,uniform_shape
0.02197265625,65,0.089163237311385465,uniform_shape
0.022705078125,65,0.089163237311385465,uniform_shape
0.023193359375,65,0.089163237311385465,uniform_shape
0.02392578125,65,0.089163237311385465,uniform_shape
0.024658203125,65,0.089163237311385465,uniform_shape
0.025146484375,65,0.089163237311385465,uniform_shape
0.02587890625,65,0.089163237311385465,uniform_shape
0.026611328125,65,0.089163237311385465,uniform_shape
0.027099609375,65,0.089163237311385465,uniform_shape
0.02783203125,65,0.089163237311385465,uniform_shape
0.028564453125,65,0.089163237311385465,uniform_shape
0.029052734375,65,0.089163237311385465,uniform_shape
0.02978515625,65,0.089163237311385465,uniform_shape
0.0302734375,65,0.089163237311385465,uniform_shape
0.03076171875,65,0.089163237311385465,uniform_shape
0.031494140625,65,0.089163237311385465,uniform_shape
0.0322265625,65,0.089163237311385465,uniform_shape
0.03271484375,65,0.089163237311385465,uniform_shape
0.033447265625,65,0.089163237311385465,uniform_shape
0.0341796875,65,0.089163237311385465,uniform_shape
0.03466796875,65,0.089163237311385465,uniform_shape
0.035400390625,65,0.089163237311385465,uniform_shape
0.0361328125,65,0.089163237311385465,uniform_shape
0.03662109375,65,0.089163237311385465,uniform_shape
0.037353515625,65,0.089163237311385465,uniform_shape
0.0380859375,65,0.089163237311385465,uniform_shape
0.03857421875,65,0.089163237311385465,uniform_shape
0.039306640625,65,0.089163237311385465,uniform_shape
0.0400390625,65,0.089163237311385465,uniform_shape
0.04052734375,65,0.089163237311385465,uniform_shape
0.041259765625,65,0.089163237311385465,uniform_shape
0.0419921875,65,0.089163237311385465,uniform_shape
0.042724609375,65,0.089163237311385465,uniform_shape
0.043212890625,65,0.089163237311385465,uniform_shape
0.0439453125,65,0.089163237311385465,uniform_shape
0.044677734375,65,0.089163237311385465,uniform_shape
0.045166015625,65,0.089163237311385465,uniform_shape
0.0458984375,65,0.089163237311385465,uniform_shape
0.046630859375,65,0.089163237311385465,uniform_shape
0.047119140625,65,0.089163237311385465,uniform_shape
0.0478515625,65,0.089163237311385465,uniform_shape
0.048583984375,65,0.089163237311385465,uniform_shape
0.049072265625,65,0.089163237311385465,uniform_shape
0.0498046875,65,0.089163237311385465,uniform_shape
0.05029296875,65,0.089163237311385465,uniform_shape
0.05078125,65,0.089163237311385465,uniform_shape
0.051513671875,65,0.089163237311385465,uniform_shape
0.05224609375,65,0.089163237311385465,uniform_shape
0.052734375,65,0.089163237311385465,uniform_shape
0.053466796875,65,0.089163237311385465,uniform_shape
0.05419921875,65,0.089163237311385465,uniform_shape
0.0546875,65,0.089163237311385465,uniform_shape
0.055419921875,65,0.089163237311385465,uniform_shape
0.05615234375,65,0.089163237311385465,uniform_shape
0.056640625,65,0.089163237311385465,uniform_shape
0.057373046875,65,0.089163237311385465,uniform_shape
0.05810546875,65,0.089163237311385465,uniform_shape
0.05859375,65,0.089163237311385465,uniform_shape
0.059326171875,65,0.089163237311385465,uniform_shape
0.06005859375,65,0.089163237311385465,uniform_shape
0.060546875,65,0.089163237311385465,uniform_shape
0.061279296875,65,0.089163237311385465,uniform_shape
0.06201171875,65,0.089163237311385465,uniform_shape
0.062744140625,65,0.089163237311385465,uniform_shape
0.063232421875,65,0.089163237311385465,uniform_shape
0.06396484375,65,0.089163237311385465,uniform_shape
0.064697265625,65,0.089163237311385465,uniform_shape
0.065185546875,65,0.089163237311385465,uniform_shape
0.06591796875,65,0.089163237311385465,uniform_shape
0.066650390625,65,0.089163237311385465,uniform_shape
0.067138671875,65,0.089163237311385465,uniform_shape
0.06787109375,65,0.089163237311385465,uniform_shape
0.068603515625,65,0.089163237311385465,uniform_shape
0.069091796875,65,0.089163237311385465,uniform_shape
0.06982421875,65,0.089163237311385465,uniform_shape
0.070556640625,65,0.089163237311385465,uniform_shape
0.071044921875,65,0.089163237311385465,uniform_shape
0.07177734375,65,0.089163237311385465,uniform_shape
0.072509765625,65,0.089163237311385465,uniform_shape
0.072998046875,65,0.089163237311385465,uniform_shape
0.07373046875,65,0.089163237311385465,uniform_shape
0.074462890625,65,0.089163237311385465,uniform_shape
0.074951171875,65,0.089163237311385465,uniform_shape
0.07568359375,65,0.089163237311385465,uniform_shape
0.076416015625,65,0.089163237311385465,uniform_shape
0.076904296875,65,0.089163237311385465,uniform_shape
0.07763671875,65,0.089163237311385465,uniform_shape
0.078369140625,65,0.089163237311385465,uniform_shape
0.078857421875,65,0.089163237311385465,uniform_shape
0.07958984375,65,0.089163237311385465,uniform_shape
0.080322265625,65,0.089163237311385465,uniform_shape
0.080810546875,65,0.089163237311385465,uniform_shape
0.08154296875,65,0.089163237311385465,uniform_shape
0.082275390625,65,0.089163237311385465,uniform_shape
0.082763671875,65,0.089163237311385465,uniform_shape
0.08349609375,65,0.089163237311385465,uniform_shape
0.084228515625,65,0.089163237311385465,uniform_shape
0.0849609375,65,0.089163237311385465,uniform_shape
0.08544921875,65,0.089163237311385465,uniform_shape
0.086181640625,65,0.089163237311385465,uniform_shape
0.0869140625,65,0.089163237311385465,uniform_shape
0.08740234375,65,0.089163237311385465,uniform_shape
0.088134765625,65,0.089163237311385465,uniform_shape
0.0888671875,65,0.089163237311385465,uniform_shape
0.08935546875,65,0.089163237311385465,uniform_shape
0.090087890625,65,0.089163237311385465,jump_left;uniform_shape
0.09033203125,137,0.18792866941015088,jump_right
0.0908203125,137,0.18792866941015088,uniform_shape
0.09130859375,137,0.18792866941015088,uniform_shape
0.092041015625,137,0.18792866941015088,uniform_shape
0.0927734375,137,0.18792866941015088,uniform_shape
0.09326171875,137,0.18792866941015088,uniform_shape
0.093994140625,137,0.18792866941015088,uniform_shape
0.0947265625,137,0.18792866941015088,uniform_shape
0.09521484375,137,0.18792866941015088,uniform_shape
0.095947265625,137,0.18792866941015088,uniform_shape
0.0966796875,137,0.18792866941015088,uniform_shape
0.09716796875,137,0.18792866941015088,uniform_shape
0.097900390625,137,0.18792866941015088,uniform_shape
0.0986328125,137,0.18792866941015088,uniform_shape
0.09912109375,137,0.18792866941015088,uniform_shape
0.099853515625,137,0.18792866941015088,uniform_shape
0.100341796875,137,0.18792866941015088,uniform_shape
0.100830078125,137,0.18792866941015088,uniform_shape
0.1015625,137,0.18792866941015088,uniform_shape
0.102294921875,137,0.18792866941015088,uniform_shape
0.102783203125,137,0.18792866941015088,uniform_shape
0.103515625,137,0.18792866941015088,uniform_shape
0.104248046875,137,0.18792866941015088,uniform_shape
0.10498046875,137,0.18792866941015088,uniform_shape
0.10546875,137,0.18792866941015088,uniform_shape
0.106201171875,137,0.18792866941015088,uniform_shape
0.10693359375,137,0.18792866941015088,uniform_shape
0.107421875,137,0.18792866941015088,uniform_shape
0.108154296875,137,0.18792866941015088,uniform_shape
0.10888671875,137,0.18792866941015088,uniform_shape
0.109375,137,0.18792866941015088,uniform_shape
0.110107421875,137,0.18792866941015088,uniform_shape
0.11083984375,137,0.18792866941015088,uniform_shape
0.111328125,137,0.18792866941015088,uniform_shape
0.112060546875,137,0.18792866941015088,uniform_shape
0.11279296875,137,0.18792866941015088,uniform_shape
0.11328125,137,0.18792866941015088,uniform_shape
0.114013671875,137,0.18792866941015088,uniform_shape
0.11474609375,137,0.18792866941015088,uniform_shape
0.115234375,137,0.18792866941015088,uniform_shape
0.115966796875,137,0.18792866941015088,uniform_shape
0.11669921875,137,0.18792866941015088,uniform_shape
0.1171875,137,0.18792866941015088,uniform_shape
0.117919921875,137,0.18792866941015088,uniform_shape
0.11865234375,137,0.18792866941015088,uniform_shape
0.119140625,137,0.18792866941015088,uniform_shape
0.119873046875,137,0.18792866941015088,uniform_shape
0.12060546875,137,0.18792866941015088,uniform_shape
0.12109375,137,0.18792866941015088,uniform_shape
0.121826171875,137,0.18792866941015088,uniform_shape
0.12255859375,137,0.18792866941015088,uniform_shape
0.123046875,137,0.18792866941015088,uniform_shape
0.123779296875,137,0.18792866941015088,uniform_shape
0.12451171875,137,0.18792866941015088,uniform_shape
0.125,137,0.18792866941015088,uniform_shape
0.125732421875,137,0.18792866941015088,uniform_shape
0.12646484375,137,0.18792866941015088,uniform_shape
0.127197265625,137,0.18792866941015088,uniform_shape
0.127685546875,137,0.18792866941015088,uniform_shape
0.12841796875,137,0.18792866941015088,uniform_shape
0.129150390625,137,0.18792866941015088,uniform_shape
0.129638671875,137,0.18792866941015088,uniform_shape
0.13037109375,137,0.18792866941015088,uniform_shape
0.131103515625,137,0.18792866941015088,uniform_shape
0.131591796875,137,0.18792866941015088,uniform_shape
0.13232421875,137,0.18792866941015088,uniform_shape
0.133056640625,137,0.18792866941015088,uniform_shape
0.133544921875,137,0.18792866941015088,uniform_shape
0.13427734375,137,0.18792866941015088,uniform_shape
0.135009765625,137,0.18792866941015088,uniform_shape
0.135498046875,137,0.18792866941015088,uniform_shape
0.13623046875,137,0.18792866941015088,uniform_shape
0.136962890625,137,0.18792866941015088,uniform_shape
0.137451171875,137,0.18792866941015088,uniform_shape
0.13818359375,137,0.18792866941015088,uniform_shape
0.138916015625,137,0.18792866941015088,uniform_shape
0.139404296875,137,0.18792866941015088,uniform_shape
0.14013671875,137,0.18792866941015088,uniform_shape
0.140869140625,137,0.18792866941015088,uniform_shape
0.141357421875,137,0.18792866941015088,uniform_shape
0.14208984375,137,0.18792866941015088,uniform_shape
0.142822265625,137,0.18792866941015088,uniform_shape
0.143310546875,137,0.18792866941015088,uniform_shape
0.14404296875,137,0.18792866941015088,uniform_shape
0.144775390625,137,0.18792866941015088,uniform_shape
0.145263671875,137,0.18792866941015088,uniform_shape
0.14599609375,137,0.18792866941015088,uniform_shape
0.146728515625,137,0.18792866941015088,uniform_shape
0.1474609375,137,0.18792866941015088,uniform_shape
0.14794921875,137,0.18792866941015088,uniform_shape
0.148681640625,137,0.18792866941015088,uniform_shape
0.1494140625,137,0.18792866941015088,uniform_shape
0.14990234375,137,0.18792866941015088,uniform_shape
0.150634765625,137,0.18792866941015088,uniform_shape
0.1513671875,137,0.18792866941015088,uniform_shape
0.15185546875,137,0.18792866941015088,uniform_shape
0.152587890625,137,0.18792866941015088,uniform_shape
0.1533203125,137,0.18792866941015088,uniform_shape
0.15380859375,137,0.18792866941015088,uniform_shape
0.154541015625,137,0.18792866941015088,uniform_shape
0.1552734375,137,0.18792866941015088,uniform_shape
0.15576171875,137,0.18792866941015088,uniform_shape
0.156494140625,137,0.18792866941015088,uniform_shape
0.1572265625,137,0.18792866941015088,uniform_shape
0.15771484375,137,0.18792866941015088,uniform_shape
0.158447265625,137,0.18792866941015088,uniform_shape
0.1591796875,137,0.18792866941015088,uniform_shape
0.15966796875,137,0.18792866941015088,uniform_shape
0.160400390625,137,0.18792866941015088,uniform_shape
0.1611328125,137,0.18792866941015088,uniform_shape
0.16162109375,137,0.18792866941015088,uniform_shape
0.162353515625,137,0.18792866941015088,uniform_shape
0.1630859375,137,0.18792866941015088,uniform_shape
0.16357421875,137,0.18792866941015088,uniform_shape
0.164306640625,137,0.18792866941015088,uniform_shape
0.1650390625,137,0.18792866941015088,uniform_shape
0.16552734375,137,0.18792866941015088,uniform_shape
0.166259765625,137,0.18792866941015088,uniform_shape
0.1669921875,137,0.18792866941015088,uniform_shape
0.16748046875,137,0.18792866941015088,uniform_shape
0.168212890625,137,0.18792866941015088,uniform_shape
0.1689453125,137,0.18792866941015088,uniform_shape
0.169677734375,137,0.18792866941015088,uniform_shape
0.170166015625,137,0.18792866941015088,uniform_shape
0.1708984375,137,0.18792866941015088,uniform_shape
0.171630859375,137,0.18792866941015088,uniform_shape
0.172119140625,137,0.18792866941015088,uniform_shape
0.1728515625,137,0.18792866941015088,uniform_shape
0.173583984375,137,0.18792866941015088,uniform_shape
0.174072265625,137,0.18792866941015088,uniform_shape
0.1748046875,137,0.18792866941015088,uniform_shape
0.175537109375,137,0.18792866941015088,uniform_shape
0.176025390625,137,0.18792866941015088,uniform_shape
0.1767578125,137,0.18792866941015088,uniform_shape
0.177490234375,137,0.18792866941015088,uniform_shape
0.177978515625,137,0.18792866941015088,uniform_shape
0.1787109375,137,0.18792866941015088,uniform_shape
0.179443359375,137,0.18792866941015088,uniform_shape
0.179931640625,137,0.18792866941015088,uniform_shape
0.1806640625,137,0.18792866941015088,uniform_shape
0.181396484375,137,0.18792866941015088,uniform_shape
0.181884765625,137,0.18792866941015088,uniform_shape
0.1826171875,137,0.18792866941015088,uniform_shape
0.183349609375,137,0.18792866941015088,uniform_shape
0.183837890625,137,0.18792866941015088,uniform_shape
0.1845703125,137,0.18792866941015088,uniform_shape
0.185302734375,137,0.18792866941015088,uniform_shape
0.185791015625,137,0.18792866941015088,uniform_shape
0.1865234375,137,0.18792866941015088,uniform_shape
0.187255859375,137,0.18792866941015088,uniform_shape
0.187744140625,137,0.18792866941015088,uniform_shape
0.1884765625,137,0.18792866941015088,uniform_shape
0.189208984375,137,0.18792866941015088,uniform_shape
0.18994140625,137,0.18792866941015088,uniform_shape
0.1904296875,137,0.18792866941015088,uniform_shape
0.191162109375,137,0.18792866941015088,uniform_shape
0.19189453125,137,0.18792866941015088,uniform_shape
0.1923828125,137,0.18792866941015088,uniform_shape
0.193115234375,137,0.18792866941015088,uniform_shape
0.19384765625,137,0.18792866941015088,uniform_shape
0.1943359375,137,0.18792866941015088,uniform_shape
0.195068359375,137,0.18792866941015088,uniform_shape
0.19580078125,137,0.18792866941015088,uniform_shape
0.1962890625,137,0.18792866941015088,uniform_shape
0.197021484375,137,0.18792866941015088,uniform_shape
0.19775390625,137,0.18792866941015088,uniform_shape
0.1982421875,137,0.18792866941015088,uniform_shape
0.198974609375,137,0.18792866941015088,uniform_shape
0.19970703125,137,0.18792866941015088,uniform_shape
0.2001953125,137,0.18792866941015088,uniform_shape
0.200927734375,137,0.18792866941015088,uniform_shape
0.20166015625,137,0.18792866941015088,uniform_shape
0.2021484375,137,0.18792866941015088,uniform_shape
0.202880859375,137,0.18792866941015088,uniform_shape
0.20361328125,137,0.18792866941015088,uniform_shape
0.2041015625,137,0.18792866941015088,uniform_shape
0.204833984375,137,0.18792866941015088,uniform_shape
0.20556640625,137,0.18792866941015088,uniform_shape
0.2060546875,137,0.18792866941015088,uniform_shape
0.206787109375,137,0.18792866941015088,uniform_shape
0.20751953125,137,0.18792866941015088,uniform_shape
0.2080078125,137,0.18792866941015088,uniform_shape
0.208740234375,137,0.18792866941015088,uniform_shape
0.20947265625,137,0.18792866941015088,uniform_shape
0.2099609375,137,0.18792866941015088,uniform_shape
0.210693359375,137,0.18792866941015088,uniform_shape
0.21142578125,137,0.18792866941015088,uniform_shape
0.212158203125,137,0.18792866941015088,uniform_shape
0.212646484375,137,0.18792866941015088,uniform_shape
0.21337890625,137,0.18792866941015088,uniform_shape
0.214111328125,137,0.18792866941015088,uniform_shape
0.214599609375,137,0.18792866941015088,jump_left;uniform_shape
0.21484375,139,0.19067215363511661,jump_right
0.21533203125,139,0.19067215363511661,uniform_shape
0.216064453125,139,0.19067215363511661,uniform_shape
0.216552734375,139,0.19067215363511661,uniform_shape
0.21728515625,139,0.19067215363511661,uniform_shape
0.218017578125,139,0.19067215363511661,uniform_shape
0.218505859375,139,0.19067215363511661,uniform_shape
0.21923828125,139,0.19067215363511661,uniform_shape
0.219970703125,139,0.19067215363511661,uniform_shape
0.220458984375,139,0.19067215363511661,uniform_shape
0.22119140625,139,0.19067215363511661,uniform_shape
0.221923828125,139,0.19067215363511661,uniform_shape
0.222412109375,139,0.19067215363511661,uniform_shape
0.22314453125,139,0.19067215363511661,uniform_shape
0.223876953125,139,0.19067215363511661,uniform_shape
0.224365234375,139,0.19067215363511661,uniform_shape
0.22509765625,139,0.19067215363511661,uniform_shape
0.225830078125,139,0.19067215363511661,uniform_shape
0.226318359375,139,0.19067215363511661,uniform_shape
0.22705078125,139,0.19067215363511661,uniform_shape
0.227783203125,139,0.19067215363511661,uniform_shape
0.228271484375,139,0.19067215363511661,uniform_shape
0.22900390625,139,0.19067215363511661,uniform_shape
0.229736328125,139,0.19067215363511661,uniform_shape
0.230224609375,139,0.19067215363511661,uniform_shape
0.23095703125,139,0.19067215363511661,uniform_shape
0.231689453125,139,0.19067215363511661,uniform_shape
0.232177734375,139,0.19067215363511661,uniform_shape
0.23291015625,139,0.19067215363511661,uniform_shape
0.233642578125,139,0.19067215363511661,uniform_shape
0.234375,139,0.19067215363511661,uniform_shape
0.23486328125,139,0.19067215363511661,uniform_shape
0.235595703125,139,0.19067215363511661,uniform_shape
0.236328125,139,0.19067215363511661,uniform_shape
0.23681640625,139,0.19067215363511661,uniform_shape
0.237548828125,139,0.19067215363511661,uniform_shape
0.23828125,139,0.19067215363511661,uniform_shape
0.23876953125,139,0.19067215363511661,uniform_shape
0.239501953125,139,0.19067215363511661,uniform_shape
0.240234375,139,0.19067215363511661,uniform_shape
0.24072265625,139,0.19067215363511661,uniform_shape
0.241455078125,139,0.19067215363511661,uniform_shape
0.2421875,139,0.19067215363511661,uniform_shape
0.24267578125,139,0.19067215363511661,uniform_shape
0.243408203125,139,0.19067215363511661,uniform_shape
0.244140625,139,0.19067215363511661,uniform_shape
0.24462890625,139,0.19067215363511661,uniform_shape
0.245361328125,139,0.19067215363511661,uniform_shape
0.24609375,139,0.19067215363511661,uniform_shape
0.24658203125,139,0.19067215363511661,uniform_shape
0.247314453125,139,0.19067215363511661,uniform_shape
0.248046875,139,0.19067215363511661,uniform_shape
0.24853515625,139,0.19067215363511661,uniform_shape
0.249267578125,139,0.19067215363511661,uniform_shape
0.25,139,0.19067215363511661,uniform_shape
0.25048828125,139,0.19067215363511661,uniform_shape
0.251220703125,139,0.19067215363511661,uniform_shape
0.251953125,139,0.19067215363511661,uniform_shape
0.25244140625,139,0.19067215363511661,uniform_shape
0.253173828125,139,0.19067215363511661,uniform_shape
0.25390625,139,0.19067215363511661,uniform_shape
0.254638671875,139,0.19067215363511661,uniform_shape
0.255126953125,139,0.19067215363511661,uniform_shape
0.255859375,139,0.19067215363511661,uniform_shape
0.256591796875,139,0.19067215363511661,uniform_shape
0.257080078125,139,0.19067215363511661,uniform_shape
0.2578125,139,0.19067215363511661,uniform_shape
0.258544921875,139,0.19067215363511661,uniform_shape
0.259033203125,139,0.19067215363511661,uniform_shape
0.259765625,139,0.19067215363511661,uniform_shape
0.260498046875,139,0.19067215363511661,uniform_shape
0.260986328125,139,0.19067215363511661,uniform_shape
0.26171875,139,0.19067215363511661,uniform_shape
0.262451171875,139,0.19067215363511661,uniform_shape
0.262939453125,139,0.19067215363511661,uniform_shape
0.263671875,139,0.19067215363511661,uniform_shape
0.264404296875,139,0.19067215363511661,uniform_shape
0.264892578125,139,0.19067215363511661,uniform_shape
0.265625,139,0.19067215363511661,uniform_shape
0.266357421875,139,0.19067215363511661,uniform_shape
0.266845703125,139,0.19067215363511661,uniform_shape
0.267578125,139,0.19067215363511661,uniform_shape
0.268310546875,139,0.19067215363511661,uniform_shape
0.268798828125,139,0.19067215363511661,uniform_shape
0.26953125,139,0.19067215363511661,uniform_shape
0.270263671875,139,0.19067215363511661,uniform_shape
0.270751953125,139,0.19067215363511661,uniform_shape
0.271484375,139,0.19067215363511661,uniform_shape
0.272216796875,139,0.19067215363511661,uniform_shape
0.272705078125,139,0.19067215363511661,uniform_shape
0.2734375,139,0.19067215363511661,uniform_shape
0.274169921875,139,0.19067215363511661,uniform_shape
0.274658203125,139,0.19067215363511661,uniform_shape
0.275390625,139,0.19067215363511661,uniform_shape
0.276123046875,139,0.19067215363511661,uniform_shape
0.27685546875,139,0.19067215363511661,uniform_shape
0.27734375,139,0.19067215363511661,uniform_shape
0.278076171875,139,0.19067215363511661,uniform_shape
0.27880859375,139,0.19067215363511661,uniform_shape
0.279296875,139,0.19067215363511661,uniform_shape
0.280029296875,139,0.19067215363511661,uniform_shape
0.28076171875,139,0.19067215363511661,uniform_shape
0.28125,139,0.19067215363511661,uniform_shape
0.281982421875,139,0.19067215363511661,uniform_shape
0.28271484375,139,0.19067215363511661,uniform_shape
0.283203125,139,0.19067215363511661,uniform_shape
0.283935546875,139,0.19067215363511661,uniform_shape
0.28466796875,139,0.19067215363511661,uniform_shape
0.28515625,139,0.19067215363511661,uniform_shape
0.285888671875,139,0.19067215363511661,uniform_shape
0.28662109375,139,0.19067215363511661,uniform_shape
0.287109375,139,0.19067215363511661,uniform_shape
0.287841796875,139,0.19067215363511661,uniform_shape
0.28857421875,139,0.19067215363511661,uniform_shape
0.2890625,139,0.19067215363511661,uniform_shape
0.289794921875,139,0.19067215363511661,uniform_shape
0.29052734375,139,0.19067215363511661,uniform_shape
0.291015625,139,0.19067215363511661,uniform_shape
0.291748046875,139,0.19067215363511661,uniform_shape
0.29248046875,139,0.19067215363511661,uniform_shape
0.29296875,139,0.19067215363511661,uniform_shape
0.293701171875,139,0.19067215363511661,uniform_shape
0.29443359375,139,0.19067215363511661,uniform_shape
0.294921875,139,0.19067215363511661,uniform_shape
0.295654296875,139,0.19067215363511661,uniform_shape
0.29638671875,139,0.19067215363511661,uniform_shape
0.297119140625,139,0.19067215363511661,uniform_shape
0.297607421875,139,0.19067215363511661,uniform_shape
0.29833984375,139,0.19067215363511661,uniform_shape
0.299072265625,139,0.19067215363511661,uniform_shape
0.299560546875,139,0.19067215363511661,uniform_shape
0.30029296875,139,0.19067215363511661,uniform_shape
0.301025390625,139,0.19067215363511661,uniform_shape
0.301513671875,139,0.19067215363511661,uniform_shape
0.30224609375,139,0.19067215363511661,uniform_shape
0.302978515625,139,0.19067215363511661,uniform_shape
0.303466796875,139,0.19067215363511661,uniform_shape
0.30419921875,139,0.19067215363511661,uniform_shape
0.304931640625,139,0.19067215363511661,uniform_shape
0.305419921875,139,0.19067215363511661,uniform_shape
0.30615234375,139,0.19067215363511661,uniform_shape
0.306884765625,139,0.19067215363511661,uniform_shape
0.307373046875,139,0.19067215363511661,uniform_shape
0.30810546875,139,0.19067215363511661,uniform_shape
0.308837890625,139,0.19067215363511661,uniform_shape
0.309326171875,139,0.19067215363511661,uniform_shape
0.31005859375,139,0.19067215363511661,uniform_shape
0.310791015625,139,0.19067215363511661,uniform_shape
0.311279296875,139,0.19067215363511661,uniform_shape
0.31201171875,139,0.19067215363511661,uniform_shape
0.312744140625,139,0.19067215363511661,uniform_shape
0.313232421875,139,0.19067215363511661,uniform_shape
0.31396484375,139,0.19067215363511661,uniform_shape
0.314697265625,139,0.19067215363511661,uniform_shape
0.315185546875,139,0.19067215363511661,uniform_shape
0.31591796875,139,0.19067215363511661,uniform_shape
0.316650390625,139,0.19067215363511661,uniform_shape
0.317138671875,139,0.19067215363511661,uniform_shape
0.326171875,139,0.19067215363511661,jump_left
0.326416015625,170,0.23319615912208505,jump_right
0.349853515625,170,0.23319615912208505,special_left_neighbor
0.34999999999999998,170,0.23319615912208505,required_0.35
0.35009765625,170,0.23319615912208505,special_right_neighbor
0.617919921875,170,0.23319615912208505,jump_left;special_left_neighbor
0.61803394556045532,498,0.6831275720164609,jump_right;phi_float32_left;special_left_neighbor
0.6180339887498949,498,0.6831275720164609,jump_left;required_1_over_phi;special_left_neighbor;special_right_neighbor
0.61803406476974487,524,0.71879286694101507,jump_right;phi_float32_right;special_right_neighbor
0.6181640625,524,0.71879286694101507,special_right_neighbor
0.65234375,524,0.71879286694101507,jump_left
0.652587890625,527,0.72290809327846361,jump_right
0.77685546875,527,0.72290809327846361,jump_left
0.777099609375,528,0.72427983539094654,jump_right
0.85400390625,528,0.72427983539094654,jump_left
0.854248046875,695,0.95336076817558302,jump_right
0.944091796875,695,0.95336076817558302,jump_left
0.9443359375,729,1,jump_right
1,729,1,endpoint

